Differentiation and regularity of semi-discrete optimal transport with respect to the parameters of the discrete measure

This paper aims at determining under which conditions the semi-discrete optimal transport is twice differentiable with respect to the parameters of the discrete measure and exhibits numerical applications. The discussion focuses on minimal conditions on the background measure to ensure differentiability. We provide numerical illustrations in stippling and blue noise problems.

==> LL-10K-costfunction.dat <==
iteration,Newton,Lloyd,LBFGS,20LBFGS
0,3.23754825497e-05,3.23754825497e-05,3.23754825497e-05,3.23754825497e-05
1,2.27943815767e-05,2.13036093118e-05,3.23692372931e-05,3.23692372931e-05
2,2.00561793493e-05,1.92028856063e-05,2.28087887015e-05,2.28087887015e-05
3,1.88444885738e-05,1.8290135361e-05,1.96163523041e-05,1.96163523041e-05
4,1.758231968e-05,1.77612922735e-05,1.84641947623e-05,1.84641947623e-05
5,1.71675639605e-05,1.74082089319e-05,1.77632582431e-05,1.77632582431e-05
6,1.71061258496e-05,1.7153032709e-05,1.72549296315e-05,1.72549296315e-05
7,1.64944458075e-05,1.69585237158e-05,1.68764431949e-05,1.68764431949e-05
8,1.6295833865e-05,1.68038729422e-05,1.66048228719e-05,1.66048228719e-05
9,1.6193664209e-05,1.66773826693e-05,1.6409200221e-05,1.6409200221e-05
10,1.60507071691e-05,1.65719592707e-05,1.62412518013e-05,1.62411159576e-05
11,1.60126306231e-05,1.64826485224e-05,1.61049423065e-05,1.61046754571e-05
12,1.58955369817e-05,1.64057922373e-05,1.59959712585e-05,1.5995767825e-05
13,1.58700386641e-05,1.63388097117e-05,1.59020309764e-05,1.59018824639e-05
14,1.57888721404e-05,1.62797559285e-05,1.58167580986e-05,1.58163412556e-05
15,1.57529471466e-05,1.62270699455e-05,1.5743895386e-05,1.57434517795e-05
16,1.56887124224e-05,1.61795775882e-05,1.56784479274e-05,1.56781856584e-05
17,1.56610933644e-05,1.61364852892e-05,1.56213842625e-05,1.56207216846e-05
18,1.55921249604e-05,1.60971855715e-05,1.55692966426e-05,1.55683699391e-05
19,1.55552932053e-05,1.60611458072e-05,1.55223631144e-05,1.55213709957e-05
20,1.55547964746e-05,1.60279164978e-05,1.54810531737e-05,1.54799303871e-05
21,1.54867390616e-05,1.59971293703e-05,1.54457299817e-05,1.54447388649e-05
22,1.54721773005e-05,1.59684839566e-05,1.54130526539e-05,1.5412812935e-05
23,1.54515553668e-05,1.59417261796e-05,1.53825824078e-05,1.53851236099e-05
24,1.54286838493e-05,1.59166356284e-05,1.53557765924e-05,1.53600186639e-05
25,1.5410211063e-05,1.58930026737e-05,1.53277072845e-05,1.53297637547e-05
26,1.53974819747e-05,1.58706477478e-05,1.52996880285e-05,1.53039443111e-05
27,1.53881421392e-05,1.58494378821e-05,1.5278159776e-05,1.52826653249e-05
28,1.53705097932e-05,1.58292588824e-05,1.5251287275e-05,1.52554633039e-05
29,1.53551599019e-05,1.58100159762e-05,1.52290135728e-05,1.52300780349e-05
30,1.53331169903e-05,1.57916623206e-05,1.5206705055e-05,1.52076474164e-05
31,1.5327665895e-05,1.57741755739e-05,1.51867118276e-05,1.51901830266e-05
32,1.53013583003e-05,1.57575248797e-05,1.51665066535e-05,1.51746168393e-05
33,1.52898124171e-05,1.57416579222e-05,1.51503154265e-05,1.51552665123e-05
34,1.52723778515e-05,1.57265063757e-05,1.51324799403e-05,1.51389505038e-05
35,1.52648327917e-05,1.57119923643e-05,1.51173745003e-05,1.51246865905e-05
36,1.52473251305e-05,1.56980441746e-05,1.51013420318e-05,1.51090593998e-05
37,1.52416986891e-05,1.56846079223e-05,1.50863384959e-05,1.50925886788e-05
38,1.52228099729e-05,1.5671654821e-05,1.50725933293e-05,1.50766071651e-05
39,1.52170135555e-05,1.56591800738e-05,1.50597887456e-05,1.50636840129e-05
40,1.52080528538e-05,1.56471775211e-05,1.50470698832e-05,1.50494341878e-05
41,1.51915629094e-05,1.56356145421e-05,1.50361209266e-05,1.50378996259e-05
42,1.51839511453e-05,1.56244462854e-05,1.50251512765e-05,1.50268022349e-05
43,1.51698988186e-05,1.56136334845e-05,1.50151717261e-05,1.50170231496e-05
44,1.51590192789e-05,1.56031422237e-05,1.50036234469e-05,1.50064265276e-05
45,1.51513592758e-05,1.5592941963e-05,1.49931839562e-05,1.49966607688e-05
46,1.51363804315e-05,1.55830055203e-05,1.49832409635e-05,1.49868615521e-05
47,1.51224175838e-05,1.55733147553e-05,1.49740022998e-05,1.49778504551e-05
48,1.51190292096e-05,1.55638625018e-05,1.49641856898e-05,1.49681135716e-05
49,1.51121454739e-05,1.55546459884e-05,1.49567484981e-05,1.4959807386e-05
50,1.51001665763e-05,1.55456656493e-05,1.49487551462e-05,1.49535785225e-05
51,1.50915761216e-05,1.55369234088e-05,1.49403433086e-05,1.49455053279e-05
52,1.50859922282e-05,1.55284153847e-05,1.49321130191e-05,1.49371259004e-05
53,1.50789264605e-05,1.55201324431e-05,1.49240672892e-05,1.49308980904e-05
54,1.50759815966e-05,1.55120684796e-05,1.49162830119e-05,1.49233312685e-05
55,1.50587264174e-05,1.55042161237e-05,1.49087100644e-05,1.4916961798e-05
56,1.5056346105e-05,1.54965703165e-05,1.49011577154e-05,1.49082306015e-05
57,1.50445163582e-05,1.54891232584e-05,1.48952207254e-05,1.49013445676e-05
58,1.50418961298e-05,1.54818665004e-05,1.48890890829e-05,1.48961633181e-05
59,1.50337408821e-05,1.54747924151e-05,1.48827111996e-05,1.48900122622e-05
60,1.5028237515e-05,1.54678921971e-05,1.48765530416e-05,1.48841034679e-05
61,1.50170745607e-05,1.54611529351e-05,1.48710864814e-05,1.48781670788e-05
62,1.50147257579e-05,1.54545560428e-05,1.48643265325e-05,1.48720328094e-05
63,1.50070174755e-05,1.54480792074e-05,1.48583243422e-05,1.48669909184e-05
64,1.49981498235e-05,1.54416999437e-05,1.4851601477e-05,1.48612744261e-05
65,1.49956738317e-05,1.54353950646e-05,1.48456569408e-05,1.48562973194e-05
66,1.49884774426e-05,1.54291389855e-05,1.48395837004e-05,1.48515798932e-05
67,1.49821025952e-05,1.54229033444e-05,1.48343030049e-05,1.48461709086e-05
68,1.49790760131e-05,1.54166786871e-05,1.48296606388e-05,1.48397856394e-05
69,1.49711196988e-05,1.54105126687e-05,1.48261337463e-05,1.48352429135e-05
70,1.49676930987e-05,1.5404466114e-05,1.48216228345e-05,1.48305400687e-05
71,1.496087068e-05,1.53985705319e-05,1.48174885859e-05,1.48264469608e-05
72,1.49565441963e-05,1.53928284872e-05,1.48138798042e-05,1.4822687238e-05
73,1.49550761017e-05,1.53872303058e-05,1.4810256388e-05,1.48196468611e-05
74,1.4950462934e-05,1.53817653716e-05,1.48061359744e-05,1.48161009992e-05
75,1.49459103868e-05,1.53764235042e-05,1.48021555201e-05,1.4813303145e-05
76,1.49418410521e-05,1.53711940234e-05,1.47986262521e-05,1.48095720127e-05
77,1.49355934661e-05,1.53660676376e-05,1.47952243775e-05,1.48062499526e-05
78,1.49314791498e-05,1.53610401132e-05,1.47922685679e-05,1.48027393179e-05
79,1.49284180838e-05,1.5356109967e-05,1.47892104563e-05,1.47997266818e-05
80,1.49260031301e-05,1.53512762585e-05,1.47865681628e-05,1.4796139014e-05
81,1.49251408698e-05,1.53465362986e-05,1.47836038433e-05,1.47926384266e-05
82,1.49204955627e-05,1.53418840171e-05,1.47808152165e-05,1.47893092197e-05
83,1.49162011395e-05,1.53373118022e-05,1.47780883572e-05,1.47862092799e-05
84,1.49091184202e-05,1.53328110148e-05,1.4775726807e-05,1.4783338303e-05
85,1.49078518624e-05,1.53283709179e-05,1.47726443715e-05,1.4781479223e-05
86,1.48995962424e-05,1.53239814398e-05,1.47706013921e-05,1.47778969421e-05
87,1.48995656107e-05,1.5319635765e-05,1.4768206179e-05,1.47752882401e-05
88,1.48957415561e-05,1.53153293353e-05,1.4766313269e-05,1.4773403612e-05
89,1.48928860184e-05,1.53110610424e-05,1.47646887234e-05,1.47714745234e-05
90,1.48880537964e-05,1.53068304415e-05,1.47628088978e-05,1.47692358842e-05
91,1.48825090028e-05,1.53026359867e-05,1.47611597607e-05,1.47672118469e-05
92,1.48822216495e-05,1.52984770069e-05,1.47595342581e-05,1.47650929059e-05
93,1.48783748376e-05,1.52943544597e-05,1.47580204128e-05,1.47630485632e-05
94,1.48751704815e-05,1.52902748153e-05,1.47562622228e-05,1.47609293158e-05
95,1.48720534251e-05,1.52862497477e-05,1.47547538458e-05,1.47593368838e-05
96,1.48691396473e-05,1.52822923406e-05,1.47533189201e-05,1.4757739096e-05
97,1.48663980951e-05,1.52784114076e-05,1.4751864942e-05,1.47560992502e-05
98,1.48636527789e-05,1.52746107481e-05,1.4750400207e-05,1.47542629559e-05
99,1.48623538729e-05,1.52708926037e-05,1.47489355269e-05,1.47524154147e-05
100,1.48619233814e-05,1.52672525927e-05,1.47474146624e-05,1.47505182743e-05
101,1.48561765107e-05,1.52636827426e-05,1.47455809271e-05,1.47487310094e-05
102,1.48521335248e-05,1.52601753735e-05,1.47439996543e-05,1.47467354816e-05
103,1.48500752955e-05,1.52567229469e-05,1.4742259517e-05,1.47449560521e-05
104,1.48478820663e-05,1.5253318974e-05,1.47411061156e-05,1.47430097812e-05
105,1.48457107533e-05,1.52499588673e-05,1.47393079902e-05,1.47410181989e-05
106,1.48437947189e-05,1.52466392803e-05,1.47380489303e-05,1.47390933746e-05
107,1.484219286e-05,1.52433578984e-05,1.4736812409e-05,1.47372733177e-05
108,1.48416106784e-05,1.52401115147e-05,1.4735721951e-05,1.47353342282e-05
109,1.4839749936e-05,1.52368964098e-05,1.47348739482e-05,1.47332141599e-05
110,1.48375102641e-05,1.52337098491e-05,1.47336880276e-05,1.47312776081e-05
111,1.48322649656e-05,1.52305500096e-05,1.47321523148e-05,1.47296653832e-05
112,1.48287818845e-05,1.5227417043e-05,1.47308917814e-05,1.47278847935e-05
113,1.48258781555e-05,1.52243153241e-05,1.4729699896e-05,1.47264751877e-05
114,1.48245690235e-05,1.52212510626e-05,1.4727995719e-05,1.47248287225e-05
115,1.48238715383e-05,1.52182288172e-05,1.47266723453e-05,1.47234044592e-05
116,1.48166883052e-05,1.52152512013e-05,1.4725565681e-05,1.47220027166e-05
117,1.48137039828e-05,1.52123199838e-05,1.47243124049e-05,1.47206954181e-05
118,1.48120784793e-05,1.52094363477e-05,1.47229127481e-05,1.47195815319e-05
119,1.48092979979e-05,1.5206599808e-05,1.47216660705e-05,1.47182653399e-05
120,1.48082788861e-05,1.52038080294e-05,1.47205032965e-05,1.47169120743e-05
121,1.48059786197e-05,1.52010569338e-05,1.47192836775e-05,1.47157397596e-05
122,1.48029262568e-05,1.51983426088e-05,1.47182337457e-05,1.4714473749e-05
123,1.47994114883e-05,1.51956633865e-05,1.47170456458e-05,1.47133825249e-05
124,1.47986467116e-05,1.51930154682e-05,1.47159053455e-05,1.47120597153e-05
125,1.47986122323e-05,1.51903983093e-05,1.47149044528e-05,1.47107463707e-05
126,1.47936588082e-05,1.51878077227e-05,1.47139042095e-05,1.4709463713e-05
127,1.47922509743e-05,1.51852428519e-05,1.47127909552e-05,1.47084138554e-05
128,1.47918852168e-05,1.51827020472e-05,1.47119143943e-05,1.47070969801e-05
129,1.47893440295e-05,1.51801845942e-05,1.47108739046e-05,1.4706152042e-05
130,1.47890059007e-05,1.51776900253e-05,1.47099211896e-05,1.47050780047e-05
131,1.47886410528e-05,1.51752180769e-05,1.47092246323e-05,1.47039678174e-05
132,1.47844622151e-05,1.5172768463e-05,1.47084089332e-05,1.47030052529e-05
133,1.47830834255e-05,1.5170340139e-05,1.47075414493e-05,1.47021303685e-05
134,1.47786906511e-05,1.51679317822e-05,1.47068377805e-05,1.47010826732e-05
135,1.47755385568e-05,1.51655422284e-05,1.47059875112e-05,1.46999452248e-05
136,1.477346078e-05,1.51631701415e-05,1.47050483508e-05,1.46987778942e-05
137,1.47719215235e-05,1.51608133237e-05,1.4704123662e-05,1.46979989503e-05
138,1.47688173437e-05,1.51584692512e-05,1.47035100187e-05,1.46967461104e-05
139,1.47658567161e-05,1.51561350031e-05,1.47026255633e-05,1.46957040983e-05
140,1.47637339645e-05,1.51538077799e-05,1.47020997875e-05,1.46948240308e-05
141,1.47625024294e-05,1.51514855521e-05,1.47012569608e-05,1.46936037788e-05
142,1.47583648027e-05,1.51491676561e-05,1.47005448268e-05,1.46926714213e-05
143,1.47578274882e-05,1.51468539344e-05,1.4699803843e-05,1.46913705336e-05
144,1.47567854767e-05,1.51445454047e-05,1.46990633264e-05,1.46902859862e-05
145,1.47554771412e-05,1.51422456435e-05,1.46981487011e-05,1.46895616967e-05
146,1.47529344822e-05,1.51399589154e-05,1.46974283629e-05,1.46884495635e-05
147,1.47506475814e-05,1.51376903585e-05,1.46966880761e-05,1.46872047277e-05
148,1.47469692444e-05,1.51354435463e-05,1.46959741198e-05,1.46863168223e-05
149,1.47458852402e-05,1.51332205456e-05,1.46951616331e-05,1.46854337067e-05
150,1.474436549e-05,1.51310235369e-05,1.46945144181e-05,1.46844593935e-05
151,1.47430990833e-05,1.51288581212e-05,1.46938669711e-05,1.46835182191e-05
152,1.47385653904e-05,1.51267335695e-05,1.46931806486e-05,1.46823986443e-05
153,1.47375033217e-05,1.51246536663e-05,1.46925224169e-05,1.46797922005e-05
154,1.47350275221e-05,1.51226157469e-05,1.4691835232e-05,1.46794185521e-05
155,1.4734487106e-05,1.51206156217e-05,1.46910988218e-05,1.46785438441e-05
156,1.4730793909e-05,1.5118648775e-05,1.46903348559e-05,1.46785063014e-05
157,1.4728913781e-05,1.51167112561e-05,1.46895132832e-05,1.46773402582e-05
158,1.47271993015e-05,1.51148013713e-05,1.46887875376e-05,1.46773130168e-05
159,1.47262439311e-05,1.51129177331e-05,1.46880619653e-05,1.4676064607e-05
160,1.47240465547e-05,1.51110579453e-05,1.46873190051e-05,1.46751087358e-05
161,1.47230583437e-05,1.51092188953e-05,1.46865247381e-05,1.46738990684e-05
162,1.47217577411e-05,1.51073976005e-05,1.46857817034e-05,1.46733064867e-05
163,1.47183012853e-05,1.51055912127e-05,1.46848966162e-05,1.46721565269e-05
164,1.47150551776e-05,1.51037977319e-05,1.46840200895e-05,1.46712653448e-05
165,1.47134662515e-05,1.51020158431e-05,1.4683298246e-05,1.46691232265e-05
166,1.47125494909e-05,1.51002444534e-05,1.46825424451e-05,1.4668923456e-05
167,1.47106878319e-05,1.50984820505e-05,1.46815590258e-05,1.46679390407e-05
168,1.47098840196e-05,1.50967258678e-05,1.4681002029e-05,1.46668476569e-05
169,1.47089750349e-05,1.50932222952e-05,1.46803857273e-05,1.46663546025e-05
170,1.47068876842e-05,1.50914739177e-05,1.46795423252e-05,1.46659054208e-05
171,1.47050125424e-05,1.5089732699e-05,1.46789965116e-05,1.46652582544e-05
172,1.47039345074e-05,1.50880060624e-05,1.467825224e-05,1.46650292692e-05
173,1.47036103432e-05,1.50862977692e-05,1.46776191572e-05,1.46643181372e-05
174,1.47028124804e-05,1.50846117891e-05,1.46770238037e-05,1.46635230779e-05
175,1.47010014177e-05,1.50829512289e-05,1.46764439993e-05,1.4663148014e-05
176,1.47001572617e-05,1.508131689e-05,1.46757616318e-05,1.46625894722e-05
177,1.46991374444e-05,1.50797068534e-05,1.46751240587e-05,1.46620528304e-05
178,1.46981676654e-05,1.50781177706e-05,1.46744920572e-05,1.46615235466e-05
179,1.46969644497e-05,1.50765474955e-05,1.46737326376e-05,1.46610836041e-05
180,1.46960229935e-05,1.50749933898e-05,1.46729864574e-05,1.46604800515e-05
181,1.46950680877e-05,1.50734532282e-05,1.46721398323e-05,1.46598499363e-05
182,1.46930647584e-05,1.5071926419e-05,1.46711731715e-05,1.46592629823e-05
183,1.46919887072e-05,1.50704125716e-05,1.46704644617e-05,1.46585167211e-05
184,1.46909753345e-05,1.50689102445e-05,1.46697276138e-05,1.46578079371e-05
185,1.46903033796e-05,1.50674159772e-05,1.4669024204e-05,1.46569557978e-05
186,1.46895740121e-05,1.50659278143e-05,1.46685784491e-05,1.46561158989e-05
187,1.46876360838e-05,1.506444638e-05,1.4668100682e-05,1.46554856348e-05
188,1.46872731517e-05,1.50629732053e-05,1.4667518165e-05,1.46546888609e-05
189,1.46858443208e-05,1.50615092531e-05,1.46672867805e-05,1.465392613e-05
190,1.46848453278e-05,1.50600548186e-05,1.46666979025e-05,1.4653232293e-05
191,1.46845317121e-05,1.50586098749e-05,1.46663514446e-05,1.46525508316e-05
192,1.46843460003e-05,1.50571741094e-05,1.4665968346e-05,1.46519333863e-05
193,1.4682766652e-05,1.50557467333e-05,1.46656479486e-05,1.46513630394e-05
194,1.46820619961e-05,1.50543258377e-05,1.46652224216e-05,1.46508447682e-05
195,1.4681784533e-05,1.50529088197e-05,1.46648938458e-05,1.4650405167e-05
196,1.46802932149e-05,1.50514940063e-05,1.46645552831e-05,1.4649869047e-05
197,1.46796336817e-05,1.50500812168e-05,1.46642026666e-05,1.46493503447e-05
198,1.46784274543e-05,1.50486737613e-05,1.46635893528e-05,1.46490178571e-05
199,1.46773869206e-05,1.50472742837e-05,1.46631538368e-05,1.46485776913e-05
200,1.46765613312e-05,1.50458828379e-05,1.46626083176e-05,1.46481334988e-05
201,1.46758067429e-05,1.50444977987e-05,1.46621503314e-05,1.46476059527e-05
202,1.46743484637e-05,1.5043116998e-05,1.4661572342e-05,1.46471299584e-05
203,1.46736684855e-05,1.50403604022e-05,1.46610990096e-05,1.46466218918e-05
204,1.46729771929e-05,1.50348539608e-05,1.46607479201e-05,1.46462734116e-05
205,1.46726561951e-05,1.50293128319e-05,1.46601970288e-05,1.46458514443e-05
206,1.46721026691e-05,1.50237433802e-05,1.46597421209e-05,1.46454788687e-05
207,1.46707324007e-05,1.50223597439e-05,1.46591890607e-05,1.46451276009e-05
208,1.46705835245e-05,1.5020985063e-05,1.46587067992e-05,1.46447320481e-05
209,1.46679328725e-05,1.50196217956e-05,1.46582223258e-05,1.46442016266e-05
210,1.4666658132e-05,1.50182727338e-05,1.46576767236e-05,1.46437258321e-05
211,1.46660205549e-05,1.50169380206e-05,1.46570681615e-05,1.46433307276e-05
212,1.46658252392e-05,1.50156155329e-05,1.46564793512e-05,1.46429047004e-05
213,1.46656963985e-05,1.50143017007e-05,1.46558897865e-05,1.46424448157e-05
214,1.4665427142e-05,1.50129938055e-05,1.46553039689e-05,1.46421112513e-05
215,1.46649795708e-05,1.50116901586e-05,1.46547250494e-05,1.46417551108e-05
216,1.46642618168e-05,1.5010390869e-05,1.46541627223e-05,1.46413873084e-05
217,1.46639289093e-05,1.50090987189e-05,1.46535086918e-05,1.46410059465e-05
218,1.46638842719e-05,1.50078176729e-05,1.46527326769e-05,1.46405914671e-05
219,1.46629236756e-05,1.50065505403e-05,1.46522739464e-05,1.46401072744e-05
220,1.46623805301e-05,1.5005297601e-05,1.46518461966e-05,1.46396500009e-05
221,1.46620016633e-05,1.50040561129e-05,1.46510875755e-05,1.46391086535e-05
222,1.46609036708e-05,1.50028214806e-05,1.46507339011e-05,1.46388065699e-05
223,1.46606496945e-05,1.50015889125e-05,1.46501739489e-05,1.46385483943e-05
224,1.46600097799e-05,1.49991232808e-05,1.46494118732e-05,1.46382650858e-05
225,1.46594920938e-05,1.4997891914e-05,1.46489969554e-05,1.46380767601e-05
226,1.46592804101e-05,1.49966629268e-05,1.46483726118e-05,1.46378187908e-05
227,1.46591145802e-05,1.499543977e-05,1.46477833813e-05,1.46375912743e-05
228,1.46585893582e-05,1.49942253112e-05,1.46472687764e-05,1.46373927728e-05
229,1.46571869596e-05,1.49930221655e-05,1.4646714063e-05,1.46371522423e-05
230,1.46564473937e-05,1.49918325276e-05,1.46462653602e-05,1.46368998092e-05
231,1.46558184898e-05,1.49906582263e-05,1.4645855556e-05,1.46366022824e-05
232,1.46553968129e-05,1.49895016132e-05,1.46454152008e-05,1.46362960209e-05
233,1.46546686e-05,1.49883660404e-05,1.46450490322e-05,1.46360504082e-05
234,1.46543224816e-05,1.49872539871e-05,1.46445524846e-05,1.46357899377e-05
235,1.46533774508e-05,1.49861666188e-05,1.4644020237e-05,1.4635494972e-05
236,1.46531944385e-05,1.49851032503e-05,1.4643640649e-05,1.46351642568e-05
237,1.46528234239e-05,1.49840614818e-05,1.46431092524e-05,1.46347478239e-05
238,1.46514585099e-05,1.49830379465e-05,1.46426737283e-05,1.463435476e-05
239,1.46514461086e-05,1.49820302467e-05,1.46422340514e-05,1.46338513403e-05
240,1.4650883406e-05,1.49810367363e-05,1.46419921877e-05,1.46333809384e-05
241,1.46501225304e-05,1.49800570129e-05,1.46416223772e-05,1.46328695862e-05
242,1.46497211351e-05,1.49790914426e-05,1.4641366079e-05,1.46324017911e-05
243,1.46494727792e-05,1.49781406856e-05,1.46409873661e-05,1.46320142798e-05
244,1.46494484088e-05,1.49772050774e-05,1.46405961048e-05,1.46316957037e-05
245,1.46485910682e-05,1.49762843352e-05,1.46403349853e-05,1.46313496878e-05
246,1.4648531873e-05,1.49753780828e-05,1.46400183839e-05,1.46309319877e-05
247,1.46478844489e-05,1.49744856379e-05,1.46397570248e-05,1.46305990968e-05
248,1.46476593482e-05,1.49736059718e-05,1.46394997849e-05,1.46302037463e-05
249,1.46474200352e-05,1.49727376286e-05,1.46392465971e-05,1.46296666006e-05
250,1.46467111288e-05,1.49718786981e-05,1.46389279531e-05,1.46290241488e-05
251,1.46465298186e-05,1.49710268693e-05,1.46385618544e-05,1.46283258016e-05
252,1.46462505568e-05,1.49701794993e-05,1.46383186661e-05,1.46276102236e-05
253,1.46458178693e-05,1.49693338618e-05,1.46380623368e-05,1.46270823726e-05
254,1.46456326255e-05,1.49676416491e-05,1.4637811665e-05,1.46267464691e-05
255,1.46449970482e-05,1.49642454021e-05,1.46376391447e-05,1.46263909845e-05
256,1.46443979793e-05,1.49625353256e-05,1.46374048902e-05,1.46259316916e-05
257,1.46436132273e-05,1.49616817569e-05,1.46371825321e-05,1.46255330367e-05
258,1.46432650015e-05,1.49608327188e-05,1.46370038953e-05,1.46251767024e-05
259,1.46426287876e-05,1.49599908122e-05,1.46367129977e-05,1.4624778628e-05
260,1.4642191062e-05,1.4959157835e-05,1.46364689507e-05,1.46243837531e-05
261,1.46416655342e-05,1.49583344687e-05,1.4636191552e-05,1.46239957695e-05
262,1.46412179239e-05,1.49575204514e-05,1.46358623195e-05,1.4623665092e-05
263,1.46405290919e-05,1.49567148625e-05,1.46355612681e-05,1.46233570976e-05
264,1.46397191035e-05,1.49559160784e-05,1.46351869977e-05,1.46230468915e-05
265,1.46393359724e-05,1.4955121833e-05,1.46349135184e-05,1.46226864273e-05
266,1.46391605851e-05,1.49535373078e-05,1.46345893283e-05,1.46225997481e-05
267,1.46382355113e-05,1.49503650395e-05,1.46343417663e-05,1.46221588159e-05
268,1.46377986781e-05,1.49495743819e-05,1.46341472686e-05,1.46217323363e-05
269,1.46374626731e-05,1.49487863255e-05,1.46339426563e-05,1.46214934437e-05
270,1.4636949082e-05,1.49480015625e-05,1.46337266093e-05,1.46212628289e-05
271,1.46367388067e-05,1.49472204718e-05,1.46334290396e-05,1.46211466639e-05
272,1.46366094645e-05,1.49464430963e-05,1.46331864135e-05,1.46209345753e-05
273,1.46361786414e-05,1.49456694018e-05,1.46328893917e-05,1.46206842657e-05
274,1.46358823821e-05,1.49448990893e-05,1.46326193161e-05,1.46205947583e-05
275,1.46356092988e-05,1.4944131874e-05,1.46324050052e-05,1.4620274227e-05
276,1.46352109992e-05,1.49433677532e-05,1.46321184946e-05,1.4620001802e-05
277,1.46348064136e-05,1.49426070298e-05,1.46319979214e-05,1.46198010521e-05
278,1.46346144387e-05,1.49418505265e-05,1.46316772043e-05,1.46196440571e-05
279,1.46344351571e-05,1.49410994062e-05,1.46315334003e-05,1.46193942244e-05
280,1.4634121326e-05,1.49403550545e-05,1.46312634457e-05,1.46192416404e-05
281,1.46338007297e-05,1.49396187616e-05,1.46310230887e-05,1.4619018459e-05
282,1.46336978664e-05,1.49388912673e-05,1.46307367556e-05,1.46189456381e-05
283,1.46331848246e-05,1.49381725406e-05,1.46304472194e-05,1.46187428378e-05
284,1.46328534047e-05,1.49374621116e-05,1.46302023676e-05,1.46186278835e-05
285,1.46325401262e-05,1.49367595933e-05,1.46298457742e-05,1.46184254319e-05
286,1.46321381455e-05,1.4936064678e-05,1.4629499396e-05,1.46183005239e-05
287,1.46318580685e-05,1.49353772789e-05,1.46291236737e-05,1.46180028875e-05
288,1.46312032879e-05,1.49346975017e-05,1.46288383493e-05,1.46179086472e-05
289,1.4631133241e-05,1.49340254205e-05,1.46285807404e-05,1.46177697423e-05
290,1.46310077093e-05,1.49333610243e-05,1.46282867182e-05,1.46176857026e-05
291,1.46308134427e-05,1.49327041038e-05,1.46280509001e-05,1.46175452927e-05
292,1.46303952761e-05,1.49320543773e-05,1.46278903214e-05,1.46174038322e-05
293,1.46301724362e-05,1.49314123561e-05,1.46277091627e-05,1.4617268973e-05
294,1.46298742462e-05,1.493077867e-05,1.46275123271e-05,1.46171867048e-05
295,1.46298536231e-05,1.49301538478e-05,1.46272671246e-05,1.46170542068e-05
296,1.46291749467e-05,1.49295384042e-05,1.46270087846e-05,1.46169360821e-05
297,1.46288812684e-05,1.49289325923e-05,1.46266839748e-05,1.46167954325e-05
298,1.46287250897e-05,1.49283360864e-05,1.46263579016e-05,1.46165683987e-05
299,1.46284485126e-05,1.4927747951e-05,1.46260788721e-05,1.46163188642e-05
300,1.4628187027e-05,1.49271666105e-05,1.46258351911e-05,1.46161433464e-05
301,1.46280670963e-05,1.4926590327e-05,1.46254886705e-05,1.46159141739e-05
302,1.46279174918e-05,1.49260178994e-05,1.46252811674e-05,1.46157260166e-05
303,1.46278157203e-05,1.49254482667e-05,1.46249810874e-05,1.4615580791e-05
304,1.46277707479e-05,1.49248803248e-05,1.4624712718e-05,1.46154321525e-05
305,1.46274158228e-05,1.49237459845e-05,1.46245425864e-05,1.46152146068e-05
306,1.46270536248e-05,1.49192243511e-05,1.46242486772e-05,1.46151192342e-05
307,1.46268405965e-05,1.49167904231e-05,1.4623954407e-05,1.46150310683e-05
308,1.46263025256e-05,1.49161463008e-05,1.46234582707e-05,1.46149163058e-05
309,1.46260536265e-05,1.49148722969e-05,1.46230614941e-05,1.46148947727e-05
310,1.46256447645e-05,1.49142349551e-05,1.46227166933e-05,1.46147790861e-05
311,1.46255078238e-05,1.49135988628e-05,1.46224066056e-05,1.46146862221e-05
312,1.46251252993e-05,1.49129650822e-05,1.46221145765e-05,1.46146745886e-05
313,1.46250376479e-05,1.49123347693e-05,1.46218138778e-05,1.4614612686e-05
314,1.46249800446e-05,1.49117091201e-05,1.46216026491e-05,1.46145577272e-05
315,1.46248996286e-05,1.49110892777e-05,1.46213108468e-05,1.46144666177e-05
316,1.46247566932e-05,1.49104762339e-05,1.4621012617e-05,1.46143694445e-05
317,1.46246864741e-05,1.49098705684e-05,1.46207233817e-05,1.46142744888e-05
318,1.46244231624e-05,1.49092724579e-05,1.46204308858e-05,1.46141369067e-05
319,1.46241424952e-05,1.49086816722e-05,1.46201711948e-05,1.46140106632e-05
320,1.46237482555e-05,1.4908097714e-05,1.46199689229e-05,1.46138438539e-05
321,1.46234650413e-05,1.49075198158e-05,1.46198077773e-05,1.46137607598e-05
322,1.46231571347e-05,1.49069469736e-05,1.46195519626e-05,1.46136496176e-05
323,1.46229551697e-05,1.49063780716e-05,1.46194509724e-05,1.46135180878e-05
324,1.46225467928e-05,1.49058120177e-05,1.46192186918e-05,1.46133522113e-05
325,1.46223387158e-05,1.49052474243e-05,1.46190644821e-05,1.46131926782e-05
326,1.46223197157e-05,1.4904117737e-05,1.46189447557e-05,1.46129399021e-05
327,1.46220842014e-05,1.49018394552e-05,1.46188385921e-05,1.46127173956e-05
328,1.46213745609e-05,1.48995050107e-05,1.46187348007e-05,1.46125383711e-05
329,1.46211080836e-05,1.48989160965e-05,1.46186856983e-05,1.46123719478e-05
330,1.46209786349e-05,1.48983281296e-05,1.46186851183e-05,1.46122239999e-05
331,1.46207404377e-05,1.4897743276e-05,1.46183876671e-05,1.46121055293e-05
332,1.46205010902e-05,1.48971623958e-05,1.46180937666e-05,1.46120114006e-05
333,1.46201823117e-05,1.48965851806e-05,1.46177216641e-05,1.46118874717e-05
334,1.46199418844e-05,1.48960104539e-05,1.46177205316e-05,1.4611793584e-05
335,1.46197854163e-05,1.48948633388e-05,1.46177201391e-05,1.46116777492e-05
336,1.46197812064e-05,1.48925626712e-05,1.46187725334e-05,1.46115819004e-05
337,1.46197508845e-05,1.48902256459e-05, ,1.46114732752e-05
338,1.46194934096e-05,1.48878789914e-05, ,1.46113481005e-05
339,1.46189311276e-05,1.48872720903e-05, ,1.46112527603e-05
340,1.46187843661e-05,1.48860542998e-05, ,1.46110972809e-05
341,1.46186458647e-05,1.48854565369e-05, ,1.46109662129e-05
342,1.46182558223e-05,1.48848718894e-05, ,1.46108482635e-05
343,1.461807572e-05,1.48843014453e-05, ,1.46107924526e-05
344,1.46180135229e-05,1.48837446536e-05, ,1.46106959867e-05
345,1.46178892395e-05,1.48832006584e-05, ,1.46106027974e-05
346,1.46177593091e-05,1.4882668498e-05, ,1.46104719655e-05
347,1.46176529967e-05,1.48821470687e-05, ,1.46103281698e-05
348,1.46174674086e-05,1.48816351873e-05, ,1.46101851858e-05
349,1.4617292574e-05,1.48811319991e-05, ,1.46100426014e-05
350,1.46168659922e-05,1.48806369226e-05, ,1.46098684814e-05
351,1.46166970524e-05,1.48801496312e-05, ,1.46096748705e-05
352,1.46166038993e-05,1.48796698196e-05, ,1.46095149938e-05
353,1.46163455179e-05,1.48791970231e-05, ,1.4609224265e-05
354,1.46161067002e-05,1.48787304836e-05, ,1.46089790094e-05
355,1.46159613119e-05,1.48782691627e-05, ,1.46088126921e-05
356,1.46156043527e-05,1.48778118764e-05, ,1.46085450433e-05
357,1.46152697683e-05,1.48773578911e-05, ,1.46083712709e-05
358,1.46149975381e-05,1.48769070037e-05, ,1.46081421976e-05
359,1.46148773987e-05,1.48764593043e-05, ,1.46080161018e-05
360,1.46145500903e-05,1.48760149383e-05, ,1.46079079686e-05
361,1.46142989984e-05,1.48755738926e-05, ,1.46078709715e-05
362,1.46142225227e-05,1.48751362343e-05, ,1.46078563714e-05
363,1.46138260026e-05,1.487470236e-05, ,1.46078494648e-05
364,1.46137141554e-05,1.48742725143e-05, ,1.46078469908e-05
365,1.46133978504e-05,1.48738466626e-05, ,1.46078452395e-05
366,1.46133611534e-05,1.48734246785e-05, ,1.46078446063e-05
367,1.46131834852e-05,1.48730065341e-05, ,1.46078443763e-05
368,1.46130147381e-05,1.4872592106e-05, ,1.46078443323e-05
369,1.46126852138e-05,1.48721811178e-05, ,1.46078443105e-05
370,1.46125907373e-05,1.48717732855e-05, ,1.46078442988e-05
371,1.46122434421e-05,1.48713683106e-05, ,1.46078442943e-05
372,1.46120200238e-05,1.48709657889e-05, ,1.46078442924e-05
373,1.46116502826e-05,1.48705651352e-05, ,1.46078442906e-05
374,1.461120474e-05,1.48701655551e-05, ,1.46078442904e-05
375,1.46110195162e-05,1.48697664758e-05, ,1.460784429e-05
376,1.46108118851e-05,1.48689689178e-05, ,1.46078442897e-05
377,1.46107037789e-05,1.4867376452e-05, ,1.46078442897e-05
378,1.46104551131e-05,1.48665794236e-05, , 
379,1.46102268293e-05,1.48661811832e-05, , 
380,1.46099353585e-05,1.48657830072e-05, , 
381,1.46098500616e-05,1.4864986356e-05, , 
382,1.46095730711e-05,1.48641876e-05, , 
383,1.46094693396e-05,1.4863386657e-05, , 
384,1.46093120258e-05,1.48625847852e-05, , 
385,1.46091683696e-05,1.48617813177e-05, , 
386,1.46090653237e-05,1.48601667118e-05, , 
387,1.4608933889e-05,1.48568763064e-05, , 
388,1.4608867208e-05,1.48550783399e-05, , 
389,1.46087229397e-05,1.48545868694e-05, , 
390,1.46086552588e-05,1.48536107235e-05, , 
391,1.46084983087e-05,1.48531232867e-05, , 
392,1.46083710465e-05,1.48526383846e-05, , 
393,1.4608138704e-05,1.48521560087e-05, , 
394,1.46080107287e-05,1.48516763312e-05, , 
395,1.46078870495e-05,1.48512003691e-05, , 
396,1.46077285024e-05,1.4850729483e-05, , 
397,1.46075802161e-05,1.48502648431e-05, , 
398,1.46074663975e-05,1.48498071763e-05, , 
399,1.46074550803e-05,1.48493567817e-05, , 
400,1.46072954692e-05,1.48489137736e-05, , 
401,1.46072117383e-05,1.48484781239e-05, , 
402,1.46069979871e-05,1.48480495473e-05, , 
403,1.46068078761e-05,1.48476275663e-05, , 
404,1.46061471493e-05,1.484721163e-05, , 
405,1.46054654707e-05,1.48468010764e-05, , 
406,1.46052768362e-05,1.48463951629e-05, , 
407,1.46051603253e-05,1.4845993021e-05, , 
408,1.46050784458e-05,1.48455937675e-05, , 
409,1.46049994813e-05,1.48451967049e-05, , 
410,1.46049456039e-05,1.48448011904e-05, , 
411,1.46047552432e-05,1.484440656e-05, , 
412,1.46045017296e-05,1.48440121546e-05, , 
413,1.4604396933e-05,1.48432235552e-05, , 
414,1.46043178104e-05,1.48428295682e-05, , 
415,1.46041874721e-05,1.48424358228e-05, , 
416,1.46040567492e-05,1.48420427072e-05, , 
417,1.46040280953e-05,1.48416504859e-05, , 
418,1.46038330479e-05,1.4841259249e-05, , 
419,1.46037901177e-05,1.48408688633e-05, , 
420,1.46035496303e-05,1.48404794654e-05, , 
421,1.46030710681e-05,1.48400913197e-05, , 
422,1.46029484139e-05,1.48397047549e-05, , 
423,1.46029386537e-05,1.48393203136e-05, , 
424,1.46024042704e-05,1.48389385611e-05, , 
425,1.4602180159e-05,1.48385598478e-05, , 
426,1.46019140938e-05,1.48381841956e-05, , 
427,1.46015889086e-05,1.48378113763e-05, , 
428,1.46011974157e-05,1.48374410633e-05, , 
429,1.46009652573e-05,1.48370729679e-05, , 
430,1.46005919894e-05,1.48367067508e-05, , 
431,1.46003411927e-05,1.48363418736e-05, , 
432,1.46001274337e-05,1.48359775313e-05, , 
433,1.45998127037e-05,1.4834520991e-05, , 
434,1.45996949205e-05,1.48330452679e-05, , 
435,1.45995058771e-05,1.48326734696e-05, , 
436,1.45993935164e-05,1.48323013074e-05, , 
437,1.45992511488e-05,1.48319290522e-05, , 
438,1.45990745026e-05,1.48315570937e-05, , 
439,1.45989548872e-05,1.48311858019e-05, , 
440,1.45987773142e-05,1.48308156374e-05, , 
441,1.45986727051e-05,1.483044724e-05, , 
442,1.45985565363e-05,1.48300812428e-05, , 
443,1.45983270026e-05,1.4829718117e-05, , 
444,1.45981338564e-05,1.48293580922e-05, , 
445,1.45980835313e-05,1.48290012705e-05, , 
446,1.45978722672e-05,1.48286474316e-05, , 
447,1.45977206543e-05,1.4828295978e-05, , 
448,1.459724771e-05,1.48279459571e-05, , 
449,1.45969173549e-05,1.48275967142e-05, , 
450,1.45966002898e-05,1.48272479197e-05, , 
451,1.45963005689e-05,1.48268991348e-05, , 
452,1.45959256014e-05,1.48262016151e-05, , 
453,1.45957695481e-05,1.48255027751e-05, , 
454,1.45953051474e-05,1.48251524996e-05, , 
455,1.45950623169e-05,1.48248020674e-05, , 
456,1.45948701799e-05,1.48244521826e-05, , 
457,1.45946056144e-05,1.48241034435e-05, , 
458,1.4594300601e-05,1.48237563345e-05, , 
459,1.4593980332e-05,1.48234111868e-05, , 
460,1.4593700083e-05,1.48230682148e-05, , 
461,1.4593595516e-05,1.48227277078e-05, , 
462,1.45933196204e-05,1.48223899825e-05, , 
463,1.45930174373e-05,1.48220553027e-05, , 
464,1.45928181943e-05,1.48217237453e-05, , 
465,1.45925524535e-05,1.48213951141e-05, , 
466,1.45924847029e-05,1.48210688954e-05, , 
467,1.45920199554e-05,1.48207447627e-05, , 
468,1.45916862134e-05,1.48204226909e-05, , 
469,1.45915381599e-05,1.48201029111e-05, , 
470,1.45914152118e-05,1.4819785728e-05, , 
471,1.45913576274e-05,1.48194714856e-05, , 
472,1.45912223531e-05,1.48191604786e-05, , 
473,1.45911810168e-05,1.4818852719e-05, , 
474,1.45911351917e-05,1.48185480855e-05, , 
475,1.4591063197e-05,1.48182463915e-05, , 
476,1.45910272821e-05,1.48179473854e-05, , 
477,1.4590985189e-05,1.48176508228e-05, , 
478,1.45909734105e-05,1.48173564145e-05, , 
479,1.45909358373e-05,1.48170637024e-05, , 
480,1.45908661122e-05,1.48167719917e-05, , 
481,1.45907434643e-05,1.48161893324e-05, , 
482,1.45907061719e-05,1.48150223457e-05, , 
483,1.45906695579e-05,1.48126584846e-05, , 
484,1.45904595903e-05,1.48120193991e-05, , 
485,1.45903343811e-05,1.48116955232e-05, , 
486,1.45902449746e-05,1.4811372747e-05, , 
487,1.45901646482e-05,1.48110526443e-05, , 
488,1.45899952681e-05,1.48107357361e-05, , 
489,1.45899112935e-05,1.48104217932e-05, , 
490,1.45898244597e-05,1.48101107966e-05, , 
491,1.45896740661e-05,1.48098029937e-05, , 
492,1.45894264766e-05,1.48094986904e-05, , 
493,1.45892455266e-05,1.4809198098e-05, , 
494,1.45890639625e-05,1.48089012963e-05, , 
495,1.45890313384e-05,1.48086085292e-05, , 
496,1.45888712222e-05,1.48083200432e-05, , 
497,1.45886952869e-05,1.48080359753e-05, , 
498,1.45885892696e-05,1.4807756298e-05, , 
499,1.45884781165e-05,1.48074807693e-05, , 
500,1.45881689927e-05,1.4807208863e-05, , 


==> LL-10K-normgradient.dat <==
iteration,Newton,Lloyd,LBFGS,20LBFGS
0,7.90330025875e-05,7.90330025875e-05,7.90330025875e-05,7.90330025875e-05
1,3.51977544037e-05,2.82815494572e-05,7.90087361227e-05,7.90087361227e-05
2,2.26167151739e-05,1.72224866388e-05,4.32608803985e-05,4.32608803985e-05
3,1.6902073048e-05,1.25814592443e-05,2.15445884133e-05,2.15445884133e-05
4,1.59858617699e-05,1.00203410949e-05,1.36117487283e-05,1.36117487283e-05
5,8.28596185188e-06,8.37507269137e-06,1.11478124133e-05,1.11478124133e-05
6,1.68789281119e-05,7.21793904658e-06,9.65431789526e-06,9.65431789526e-06
7,1.10958466291e-05,6.37543030742e-06,7.64633533854e-06,7.64633533854e-06
8,4.94894039394e-06,5.72185751695e-06,6.06955185819e-06,6.06955185819e-06
9,9.2904621742e-06,5.1906169739e-06,5.42644419117e-06,5.42644419117e-06
10,3.95739242108e-06,4.74370884797e-06,4.88659763065e-06,4.87562260373e-06
11,7.68505477183e-06,4.37089291652e-06,4.2618475907e-06,4.26412132172e-06
12,3.65799719439e-06,4.05603778647e-06,3.79483538443e-06,3.8023993395e-06
13,6.78085625635e-06,3.78655438566e-06,3.55156542147e-06,3.54185614764e-06
14,3.48227246167e-06,3.55639867174e-06,3.48895758e-06,3.49652985879e-06
15,4.85894038154e-06,3.35968788513e-06,2.999092196e-06,3.00723623568e-06
16,2.63596459873e-06,3.19016148757e-06,2.75326814519e-06,2.741987534e-06
17,7.16274948622e-06,3.04058163771e-06,3.03016272338e-06,3.01626241159e-06
18,3.17233682012e-06,2.9061613903e-06,2.7154008087e-06,2.73826594002e-06
19,2.48553538007e-06,2.78513782128e-06,2.29128662462e-06,2.29939936045e-06
20,6.87892423859e-06,2.67590752762e-06,2.37432255626e-06,2.3450321158e-06
21,2.84323131493e-06,2.5774195859e-06,2.34069161234e-06,2.40012534058e-06
22,3.62328892079e-06,2.48831894974e-06,1.87826409907e-06,1.92048117538e-06
23,1.93942832177e-06,2.40734174567e-06,1.99614086526e-06,2.26824218022e-06
24,3.33135271075e-06,2.33371861136e-06,2.33442063996e-06,2.29665312304e-06
25,2.44254333987e-06,2.26688757336e-06,1.7536231166e-06,1.92788740136e-06
26,2.45788099969e-06,2.20450025359e-06,1.76436665033e-06,1.72709265769e-06
27,2.95700477782e-06,2.14572613685e-06,2.04276269959e-06,1.82463772362e-06
28,1.59801998985e-06,2.09063378792e-06,1.78330789894e-06,1.99566994333e-06
29,2.96204247978e-06,2.03799907502e-06,2.14689733027e-06,1.98767461916e-06
30,1.6419462576e-06,1.98666078188e-06,1.8044037159e-06,1.61053474833e-06
31,3.43649321908e-06,1.935995081e-06,1.63962607451e-06,1.86718874717e-06
32,1.26065338253e-06,1.88654496575e-06,1.63975268042e-06,1.91657656656e-06
33,2.43944932238e-06,1.83913500928e-06,1.59580753781e-06,1.92681108856e-06
34,2.51624818757e-06,1.7946993907e-06,1.53219227126e-06,1.35443761871e-06
35,2.82656282873e-06,1.75321707952e-06,1.72027786628e-06,1.48883563445e-06
36,1.25975462593e-06,1.71439910105e-06,1.45327742889e-06,1.61862791001e-06
37,2.75509000329e-06,1.67760564908e-06,1.30125907994e-06,1.46640411359e-06
38,1.464516593e-06,1.64254156663e-06,1.27248998658e-06,1.33753094859e-06
39,2.59437869627e-06,1.60907074517e-06,1.42358962856e-06,1.38339565678e-06
40,2.60495408961e-06,1.57746501739e-06,1.27753653066e-06,1.28419988406e-06
41,1.30718292079e-06,1.54806223818e-06,1.20227107482e-06,1.39208992227e-06
42,1.9082591771e-06,1.52090225868e-06,1.16505223594e-06,1.24285056006e-06
43,1.84556639982e-06,1.49572046377e-06,1.39671956607e-06,1.42195083473e-06
44,1.56288008476e-06,1.47210731302e-06,1.11582407165e-06,1.17813988253e-06
45,2.7674166099e-06,1.45007702338e-06,1.05399544044e-06,1.05591300298e-06
46,2.16535740984e-06,1.42981153878e-06,1.08956155676e-06,1.08108764662e-06
47,1.19437871299e-06,1.41100575191e-06,1.22600194825e-06,1.29612923092e-06
48,2.29375883036e-06,1.39292122557e-06,1.01808087035e-06,1.02806202921e-06
49,2.25528872302e-06,1.3747314632e-06,1.06673549327e-06,1.03122929202e-06
50,1.59731487893e-06,1.35585159078e-06,1.03757018507e-06,1.12809460501e-06
51,2.13138963303e-06,1.33645969556e-06,1.11972284528e-06,1.2309684679e-06
52,1.4062457265e-06,1.31723224445e-06,9.47825861287e-07,9.95783675649e-07
53,7.82951082117e-07,1.29822224908e-06,9.48152676584e-07,8.89094687956e-07
54,2.42154488252e-06,1.27975837054e-06,1.12621417695e-06,9.55460704536e-07
55,1.5120706651e-06,1.2616853609e-06,1.0439058779e-06,1.39097412664e-06
56,2.37753627612e-06,1.24384767585e-06,8.39442117547e-07,9.79142077687e-07
57,7.99939050773e-07,1.22628337213e-06,9.79249629632e-07,9.75068691578e-07
58,1.14062265163e-06,1.20903317751e-06,9.13834855549e-07,8.46266151601e-07
59,1.62305624113e-06,1.192288347e-06,8.91454259715e-07,8.91498454426e-07
60,1.44238355829e-06,1.17644288846e-06,8.82326979151e-07,1.0435240439e-06
61,1.87687333468e-06,1.1619217252e-06,9.46236343033e-07,8.01597268706e-07
62,1.92047783902e-06,1.14911511357e-06,9.27678276145e-07,7.56553914727e-07
63,1.7735389118e-06,1.13821236464e-06,9.53240622281e-07,9.87212677489e-07
64,1.24012352476e-06,1.1293877167e-06,8.76792527683e-07,8.16185255364e-07
65,1.66410619741e-06,1.12289201164e-06,9.3219134306e-07,9.55723199765e-07
66,6.95324499725e-07,1.11942504037e-06,1.00173053918e-06,9.42996620276e-07
67,1.80231974102e-06,1.11861311621e-06,7.49992507453e-07,9.78230001234e-07
68,2.40004931633e-06,1.11553482482e-06,6.91915032577e-07,8.34765049989e-07
69,1.09017594841e-06,1.10666500234e-06,8.93903944181e-07,8.965375015e-07
70,1.87656513698e-06,1.09363186304e-06,8.41257516732e-07,7.95312922089e-07
71,1.36003202416e-06,1.07957142838e-06,6.72030328622e-07,7.84933881492e-07
72,5.56053374693e-07,1.06620779686e-06,6.16716970868e-07,7.54964802811e-07
73,1.2879044336e-06,1.05368666257e-06,8.15346577874e-07,6.40877780082e-07
74,8.20848768445e-07,1.04193926494e-06,9.10110865112e-07,6.26000090308e-07
75,1.15293579336e-06,1.03096527117e-06,6.43106651219e-07,7.74356466638e-07
76,1.0273831273e-06,1.02071604345e-06,6.14883185398e-07,6.62303890552e-07
77,1.26553162788e-06,1.01059787751e-06,7.07856285886e-07,6.33316110594e-07
78,1.04327850448e-06,1.00037137479e-06,7.51353434951e-07,6.42504329554e-07
79,1.02619904902e-06,9.90065247716e-07,5.38788160513e-07,7.16446442711e-07
80,1.05078591107e-06,9.79969606388e-07,5.29825878026e-07,6.72139774707e-07
81,1.57256333766e-06,9.70609315208e-07,6.36788497142e-07,6.3329250658e-07
82,1.28036418683e-06,9.62178516106e-07,6.24865980324e-07,6.80090550138e-07
83,9.05319834656e-07,9.54662306352e-07,5.51862758794e-07,6.95601607156e-07
84,1.07752094912e-06,9.48232433471e-07,5.21048498287e-07,6.22249188376e-07
85,1.78734959279e-06,9.42811705198e-07,6.34549096017e-07,8.65338970441e-07
86,1.12951483644e-06,9.37958123985e-07,6.86585137972e-07,6.13482025373e-07
87,1.44899684992e-06,9.33471328853e-07,4.37938648793e-07,4.83021236151e-07
88,1.18654790283e-06,9.29163662317e-07,4.28466241203e-07,4.67115607671e-07
89,9.96905642235e-07,9.2496277927e-07,5.85927868858e-07,5.98224649652e-07
90,1.3257344728e-06,9.20943841389e-07,4.9868708055e-07,5.17049330202e-07
91,8.0919296595e-07,9.16954934163e-07,3.89485998297e-07,4.92967320929e-07
92,1.37956346192e-06,9.12661883772e-07,4.1838979722e-07,5.30903612924e-07
93,1.0432345814e-06,9.07566174741e-07,6.27317721874e-07,5.8041249063e-07
94,8.88473071071e-07,9.01123992555e-07,4.49414417934e-07,4.55527149266e-07
95,7.44236962614e-07,8.93028859797e-07,3.93455743598e-07,4.47951860741e-07
96,7.35687595919e-07,8.83511630087e-07,4.88890106222e-07,4.30318398058e-07
97,8.12780582905e-07,8.73198697221e-07,5.02832338759e-07,5.20438173884e-07
98,1.02620648608e-06,8.62622225147e-07,3.74602700409e-07,4.84272361509e-07
99,1.01364443324e-06,8.52460614715e-07,4.50676910076e-07,4.52937826165e-07
100,1.53082184036e-06,8.43159591474e-07,5.15557684788e-07,4.67260152241e-07
101,1.09343935767e-06,8.34769349817e-07,5.26327837279e-07,5.09468123142e-07
102,7.58762421887e-07,8.27301805567e-07,5.83214876732e-07,4.85622188024e-07
103,9.03044528658e-07,8.20605895847e-07,5.4281709291e-07,5.64371773266e-07
104,7.97060985164e-07,8.14413317103e-07,5.23442134448e-07,5.04481616118e-07
105,6.79040247273e-07,8.08599194329e-07,3.926002139e-07,5.38913726151e-07
106,1.04314601816e-06,8.03141688965e-07,4.05680632895e-07,4.3367337281e-07
107,1.20570637458e-06,7.98096792328e-07,4.98359522938e-07,4.71406418911e-07
108,1.50271941564e-06,7.93430255736e-07,4.93388353576e-07,5.73649701877e-07
109,1.05662342285e-06,7.89032916141e-07,5.31559812614e-07,4.96226086657e-07
110,1.16137064159e-06,7.84747553573e-07,3.90292664269e-07,4.28962757053e-07
111,7.44397439725e-07,7.80430853187e-07,3.90368526718e-07,4.74488335527e-07
112,7.67244626929e-07,7.75792927656e-07,4.86629103985e-07,4.53384004751e-07
113,7.76391103641e-07,7.70576663025e-07,5.5091401178e-07,5.67237116815e-07
114,1.13776904348e-06,7.64804068079e-07,3.7792367243e-07,4.45859195492e-07
115,1.59817742677e-06,7.58711752524e-07,3.6037779552e-07,5.38787765939e-07
116,7.69915606696e-07,7.52489294632e-07,4.22846642208e-07,3.71151881662e-07
117,7.91773725446e-07,7.46223607293e-07,3.77684162653e-07,3.58392583268e-07
118,9.66444008438e-07,7.40022716794e-07,3.84846082038e-07,4.15814242559e-07
119,8.07181310552e-07,7.34018459223e-07,4.3098746003e-07,3.73463490847e-07
120,1.01955357812e-06,7.28415774424e-07,3.5406638211e-07,4.15187735982e-07
121,9.44344385492e-07,7.23216308925e-07,3.27718533571e-07,3.95084809972e-07
122,8.91952048014e-07,7.18307268025e-07,4.21133237081e-07,3.66598813718e-07
123,6.91917736023e-07,7.1367134921e-07,3.32664593688e-07,4.97505808325e-07
124,1.39283976314e-06,7.09412279155e-07,3.31275057449e-07,3.82154598943e-07
125,1.3594905545e-06,7.05439993645e-07,4.01780513924e-07,4.20305317691e-07
126,4.94413883598e-07,7.01627838349e-07,3.31705252052e-07,3.80260612334e-07
127,6.3859916744e-07,6.9804804393e-07,3.57084949313e-07,3.87133019976e-07
128,6.3572313164e-07,6.94648339523e-07,4.60751499113e-07,3.52915307386e-07
129,7.74594217954e-07,6.9141507128e-07,2.95092390394e-07,4.22124777296e-07
130,1.01734771312e-06,6.88362806525e-07,2.91961696153e-07,3.64905309389e-07
131,1.348187834e-06,6.85405735855e-07,3.91137441227e-07,3.7796149987e-07
132,9.13447695525e-07,6.82528351455e-07,2.98432586351e-07,3.27751155727e-07
133,1.23744799143e-06,6.79782633366e-07,3.09792397928e-07,3.65589398386e-07
134,8.29367729683e-07,6.77146859342e-07,3.39753039117e-07,4.05307248036e-07
135,7.4119062066e-07,6.74611133036e-07,3.18357505821e-07,3.38195742616e-07
136,8.91167544599e-07,6.72294292636e-07,4.87029399601e-07,3.368694559e-07
137,1.00389099545e-06,6.70278971104e-07,3.59416825101e-07,4.40660451281e-07
138,7.61074742868e-07,6.68586209225e-07,2.55211330845e-07,3.58639049993e-07
139,8.15043018872e-07,6.67154083556e-07,2.86396996839e-07,4.02749674738e-07
140,9.6248801739e-07,6.65795342178e-07,4.68070772213e-07,3.28975744365e-07
141,1.10191634435e-06,6.64202699901e-07,2.81434884382e-07,3.71977358528e-07
142,7.16755936845e-07,6.62292444475e-07,2.58115885183e-07,5.69612905518e-07
143,1.00566168654e-06,6.60104340207e-07,3.08911331227e-07,3.47759098381e-07
144,1.16635331981e-06,6.57429411535e-07,4.63053673774e-07,3.16709733679e-07
145,1.17504052468e-06,6.54318782367e-07,2.8448292839e-07,4.15533797899e-07
146,1.26282832242e-06,6.50874736034e-07,2.88747394228e-07,4.22798749439e-07
147,1.03594712326e-06,6.47243682196e-07,3.83189313967e-07,3.86439641602e-07
148,6.88341802464e-07,6.43557809979e-07,3.74945288013e-07,3.11633698924e-07
149,7.36724920132e-07,6.39846145938e-07,2.69818761343e-07,3.3482880711e-07
150,9.12537386332e-07,6.35889715822e-07,2.89654883575e-07,3.6688828402e-07
151,9.36009395715e-07,6.31149223246e-07,2.91082197111e-07,4.12263591047e-07
152,5.34619252416e-07,6.25722821022e-07,3.1295722849e-07,3.39552438875e-07
153,7.30329145112e-07,6.20182409989e-07,2.5081635145e-07,3.347803992e-07
154,6.95672075104e-07,6.14765939442e-07,2.71710678507e-07,3.26213716488e-07
155,1.00803011589e-06,6.0957188263e-07,3.32989823505e-07,3.16020142255e-07
156,7.69267280215e-07,6.04742935748e-07,3.10823201774e-07,3.14355742017e-07
157,7.8288672496e-07,6.00049144203e-07,2.74590053966e-07,4.20946396152e-07
158,8.60469477946e-07,5.95414126647e-07,3.20135225577e-07,6.489030257e-07
159,8.83659266376e-07,5.90964373725e-07,2.86101705449e-07,3.50460720899e-07
160,7.02363337982e-07,5.86804440351e-07,2.57820077476e-07,2.76819486646e-07
161,1.11968992581e-06,5.82901883019e-07,3.23030421613e-07,3.56729499258e-07
162,1.18259948279e-06,5.79269732603e-07,3.53180582187e-07,5.74034127035e-07
163,1.01275917071e-06,5.7588123332e-07,2.88598960913e-07,3.30914230417e-07
164,6.96582155661e-07,5.72712104105e-07,3.39413786512e-07,2.35065048323e-07
165,7.27801608997e-07,5.69793373849e-07,3.51358968242e-07,3.31304925138e-07
166,7.70722229687e-07,5.67221385293e-07,2.81674763038e-07,3.93980996006e-07
167,6.28955529091e-07,5.6511321813e-07,3.30875732685e-07,3.27261969466e-07
168,8.21290255191e-07,5.63617314063e-07,4.20701276533e-07,3.29577729124e-07
169,8.42876994922e-07,5.62410180387e-07,2.74456883386e-07,2.69590331646e-07
170,7.32094496395e-07,5.61047833448e-07,2.40270036139e-07,2.51369376821e-07
171,6.06170044513e-07,5.58124447525e-07,2.75257982574e-07,3.2099523098e-07
172,7.04250675713e-07,5.54282212404e-07,3.0090559104e-07,3.57541096554e-07
173,8.04801964509e-07,5.50180188178e-07,3.46578663984e-07,2.36556329338e-07
174,7.57453356196e-07,5.46214792732e-07,2.28644956357e-07,2.58364377995e-07
175,3.11766581769e-07,5.42609997236e-07,2.31988901586e-07,2.72465533655e-07
176,3.26709318506e-07,5.39502675023e-07,3.32860373134e-07,4.32451944032e-07
177,3.79340220237e-07,5.37011320741e-07,3.05741678987e-07,3.19248246128e-07
178,4.07974998216e-07,5.34847178993e-07,2.51927206011e-07,2.44123371805e-07
179,3.97513964005e-07,5.32947958357e-07,3.30108998635e-07,2.68273910138e-07
180,4.69157043804e-07,5.31307915801e-07,3.65026760669e-07,2.32562068308e-07
181,6.31905281513e-07,5.29569173227e-07,3.08941746244e-07,2.37121423635e-07
182,4.87942840533e-07,5.27658749187e-07,3.82564241891e-07,2.65650452268e-07
183,4.97501846596e-07,5.25688630889e-07,3.05990279269e-07,2.80241265689e-07
184,5.28239384305e-07,5.24009241797e-07,2.84823580851e-07,4.12395341194e-07
185,5.52842622093e-07,5.22683591252e-07,3.13986577525e-07,3.0347563672e-07
186,6.3378234041e-07,5.21413873108e-07,2.33206199116e-07,2.58279285062e-07
187,5.1532803445e-07,5.20028095958e-07,2.27794749117e-07,3.62214563537e-07
188,6.6788345778e-07,5.18503308182e-07,3.01587322336e-07,3.12604386732e-07
189,5.96038410393e-07,5.16918603976e-07,4.16719505715e-07,3.06185313398e-07
190,5.32376883551e-07,5.15289444081e-07,1.84975906793e-07,2.9530199235e-07
191,5.87327780621e-07,5.13638136511e-07,1.62886006657e-07,3.43922893249e-07
192,6.30274107315e-07,5.12009740126e-07,2.3041083898e-07,3.28851416586e-07
193,5.14108410419e-07,5.10560287042e-07,3.46311977319e-07,2.23991154892e-07
194,6.15229391794e-07,5.0946156506e-07,1.81269867234e-07,2.16861577957e-07
195,6.79861000633e-07,5.08634384644e-07,1.74037303584e-07,2.91281242034e-07
196,5.83647257769e-07,5.08029768002e-07,2.11094832977e-07,2.54138668636e-07
197,5.59932725682e-07,5.07282576587e-07,4.08313674971e-07,2.45584143952e-07
198,3.8096378581e-07,5.06340215159e-07,2.48958430013e-07,1.94223784507e-07
199,3.85651750677e-07,5.05482870272e-07,1.94826807391e-07,2.04769611753e-07
200,3.98250236785e-07,5.04942710008e-07,2.52267532841e-07,3.45682607633e-07
201,5.06625162376e-07,5.0473942484e-07,3.96733855415e-07,2.41775599564e-07
202,3.91718903346e-07,5.04944424867e-07,2.2865944607e-07,1.96447578215e-07
203,4.35433204036e-07,5.05830933069e-07,2.03358111443e-07,2.36516156514e-07
204,4.82978057275e-07,5.069705525e-07,2.12894097581e-07,3.15433364998e-07
205,6.16514031248e-07,5.0802088148e-07,2.43370284016e-07,1.86030285988e-07
206,6.3921451301e-07,5.06718138471e-07,3.25006946654e-07,1.76379145067e-07
207,5.28377140576e-07,5.04840007185e-07,2.08721188537e-07,2.10926883346e-07
208,6.94759928141e-07,5.02830327534e-07,1.97262380243e-07,3.09651158856e-07
209,4.64356902114e-07,5.00243261118e-07,2.98137545631e-07,2.34190056139e-07
210,3.67517768228e-07,4.97488938341e-07,2.60858027357e-07,2.54831889881e-07
211,4.14263666943e-07,4.94945164871e-07,2.4119300431e-07,2.32908381508e-07
212,5.2810751129e-07,4.92891685721e-07,3.24720458678e-07,2.04108898464e-07
213,6.20481503786e-07,4.91328903762e-07,2.75497501444e-07,2.13963755655e-07
214,7.28414196149e-07,4.90127173483e-07,2.26230500206e-07,2.26478853781e-07
215,7.28010912227e-07,4.89123096022e-07,3.12413906743e-07,1.85733092912e-07
216,5.89494181841e-07,4.87866498799e-07,3.32429322112e-07,2.74149569631e-07
217,7.05518319604e-07,4.86131236919e-07,2.58083193989e-07,2.11678790004e-07
218,6.37648919557e-07,4.83962242683e-07,3.16434875501e-07,2.34266749103e-07
219,4.89483777147e-07,4.8163240289e-07,2.75183281754e-07,2.65582227226e-07
220,4.05875433579e-07,4.79534841503e-07,2.25763408986e-07,2.60979080662e-07
221,4.26348395176e-07,4.78065388099e-07,2.82434022516e-07,1.89327539743e-07
222,2.92364005006e-07,4.77472209568e-07,4.31881537863e-07,1.91566704211e-07
223,3.81319747785e-07,4.77751150516e-07,2.74774684373e-07,1.67670584279e-07
224,3.81989139646e-07,4.77943435606e-07,2.14726747684e-07,1.59097950603e-07
225,4.00649059674e-07,4.77687683926e-07,2.24066694e-07,2.07601882691e-07
226,4.94132669385e-07,4.76698703448e-07,3.29188391609e-07,1.82179032624e-07
227,5.8653532333e-07,4.74930223335e-07,3.1979683728e-07,1.91548210419e-07
228,5.98002086542e-07,4.72420660976e-07,2.24723202747e-07,1.47422486837e-07
229,3.85592080272e-07,4.69251337063e-07,2.40515982612e-07,1.60643670373e-07
230,3.31470093343e-07,4.6544117589e-07,2.72470321972e-07,2.21401501473e-07
231,3.09451400126e-07,4.61094240886e-07,1.92335574745e-07,2.03671162512e-07
232,3.55132443793e-07,4.56287996813e-07,2.07222824368e-07,1.63613182937e-07
233,3.61843379001e-07,4.51225216096e-07,3.03406230833e-07,1.73871563373e-07
234,5.20461634245e-07,4.46105570573e-07,2.25683255029e-07,1.9204513658e-07
235,4.20840530242e-07,4.41177881304e-07,2.46315087791e-07,1.83321029964e-07
236,5.03026986826e-07,4.3671602081e-07,2.51320850014e-07,2.17206078514e-07
237,5.23781765214e-07,4.32888747024e-07,2.34236328573e-07,2.72184043772e-07
238,2.60144284873e-07,4.29576313902e-07,3.46635992436e-07,3.23833337857e-07
239,4.10063267984e-07,4.2663621182e-07,2.04055396318e-07,2.70427770311e-07
240,3.57348888043e-07,4.23869511024e-07,1.64263000761e-07,3.08745234379e-07
241,2.17207187639e-07,4.21165125068e-07,1.60682875366e-07,2.84986843823e-07
242,2.22730295506e-07,4.18456613051e-07,2.5129228697e-07,1.84755481666e-07
243,2.36861086334e-07,4.15736852338e-07,1.91640797596e-07,1.81365898426e-07
244,3.74672497991e-07,4.13056571005e-07,1.65776018324e-07,2.27368413935e-07
245,2.6957055595e-07,4.10352764094e-07,2.46647982884e-07,2.3017323691e-07
246,4.04488622959e-07,4.07626138111e-07,1.67951560236e-07,2.32077351825e-07
247,3.48701328351e-07,4.04951068385e-07,1.52118751083e-07,2.3202190741e-07
248,3.75171231213e-07,4.02435342938e-07,1.69517233594e-07,2.24203950525e-07
249,3.7824107804e-07,4.0018984877e-07,2.0980512861e-07,2.42000203997e-07
250,1.70613398035e-07,3.9831035838e-07,1.78622829764e-07,2.8063572799e-07
251,2.42904069795e-07,3.96852249115e-07,1.98579772454e-07,3.16670404946e-07
252,2.63781938999e-07,3.95860117339e-07,2.52025980978e-07,3.06347715668e-07
253,1.96347987451e-07,3.95268709327e-07,1.5120358885e-07,2.36369764817e-07
254,2.98444275887e-07,3.94502913421e-07,1.48464922207e-07,2.09751930774e-07
255,3.8575183306e-07,3.93427871901e-07,1.68530206639e-07,2.51650465067e-07
256,4.04291053064e-07,3.92876122035e-07,1.77872762896e-07,2.16126350697e-07
257,3.07216245387e-07,3.92181510422e-07,1.37653916596e-07,1.9134368587e-07
258,4.02666647468e-07,3.9106589971e-07,1.39920484458e-07,1.93771480815e-07
259,3.3500978517e-07,3.89617203227e-07,2.137811384e-07,2.44781028787e-07
260,3.14812566428e-07,3.88017797924e-07,2.42794804387e-07,2.23921263065e-07
261,3.08219689859e-07,3.86411457905e-07,1.6241715808e-07,1.75709813271e-07
262,3.70785703308e-07,3.84918605916e-07,1.87119470541e-07,1.87808368929e-07
263,3.57101616461e-07,3.83655497245e-07,1.88805214288e-07,1.87240553078e-07
264,2.56288839397e-07,3.82765965264e-07,1.95380609115e-07,1.66660024019e-07
265,2.87614532859e-07,3.82359260147e-07,2.8392151322e-07,2.20902694889e-07
266,3.83912959842e-07,3.82534976213e-07,1.58472125721e-07,3.08371445346e-07
267,2.37541062789e-07,3.81356827544e-07,1.40013710483e-07,2.9001471307e-07
268,2.83217295753e-07,3.80418683846e-07,1.89985532109e-07,2.03823204604e-07
269,2.73328030932e-07,3.79360517637e-07,1.98209991785e-07,2.16330469708e-07
270,2.19246770029e-07,3.7821093886e-07,1.54347358338e-07,2.3476516564e-07
271,2.33353368633e-07,3.77091412192e-07,1.89085624272e-07,2.09180323409e-07
272,2.6122462627e-07,3.76015727855e-07,2.25801123738e-07,1.84441024385e-07
273,2.07285259334e-07,3.7506355987e-07,1.66582330945e-07,1.71315520237e-07
274,1.75280640084e-07,3.74235321911e-07,1.57268883451e-07,2.1496309863e-07
275,2.30897166325e-07,3.73422131291e-07,1.73202390975e-07,2.06325220028e-07
276,2.3112532098e-07,3.72535394589e-07,1.83644427875e-07,1.97598289398e-07
277,1.73515413513e-07,3.71406511683e-07,2.94377447767e-07,1.82717499488e-07
278,2.38016949645e-07,3.69984291414e-07,1.28826216195e-07,1.99852647307e-07
279,2.58288266513e-07,3.68244664829e-07,1.12972584228e-07,1.71923679841e-07
280,2.61521552416e-07,3.66228620165e-07,1.83731808671e-07,1.71226381098e-07
281,1.79415228181e-07,3.64081195644e-07,2.20394327706e-07,1.47477418504e-07
282,2.81034839624e-07,3.61973824849e-07,1.73176733885e-07,1.57200458775e-07
283,2.52169711083e-07,3.60037926092e-07,1.61377580108e-07,1.52553747548e-07
284,2.82869712829e-07,3.5821794175e-07,1.97980987604e-07,1.56043050542e-07
285,3.05379416433e-07,3.56476735228e-07,1.98317165224e-07,1.61632517837e-07
286,3.15111997087e-07,3.54735326199e-07,2.48918514415e-07,2.08053202164e-07
287,3.05001726297e-07,3.52920095309e-07,1.83211951902e-07,1.34513476904e-07
288,2.07858296038e-07,3.51017590351e-07,1.57027816442e-07,1.35394116986e-07
289,3.61517859673e-07,3.49032584902e-07,1.9355453947e-07,1.33254335387e-07
290,4.00924900918e-07,3.4698661154e-07,1.90436997959e-07,1.4099228079e-07
291,4.9083307236e-07,3.44954532862e-07,1.37501553341e-07,1.39750329216e-07
292,4.26815885534e-07,3.42825561674e-07,1.29061801686e-07,1.1328552592e-07
293,3.86316728099e-07,3.40593314348e-07,1.51036142095e-07,1.00856157649e-07
294,3.11453107639e-07,3.38303171115e-07,1.3941618245e-07,1.24523540005e-07
295,3.50035064324e-07,3.35982055862e-07,1.75830257649e-07,1.20193998189e-07
296,2.13094625322e-07,3.33643636554e-07,1.88565600266e-07,1.52074088703e-07
297,1.99459204833e-07,3.31387697307e-07,1.83360084967e-07,1.9871937531e-07
298,2.29490732725e-07,3.29335323567e-07,2.18462088208e-07,1.55115616532e-07
299,1.94402536875e-07,3.27630609818e-07,1.88956527424e-07,1.63945357219e-07
300,2.1180500938e-07,3.26383742882e-07,1.57323616354e-07,2.1910689577e-07
301,2.22921256347e-07,3.25474243186e-07,2.2081252632e-07,1.39897120614e-07
302,2.23121436273e-07,3.24879951364e-07,2.67536298769e-07,1.49790388125e-07
303,2.32705196091e-07,3.24620341749e-07,1.61338189444e-07,1.95349589944e-07
304,3.04971194341e-07,3.24689164531e-07,1.53382661493e-07,2.03397503234e-07
305,2.74457344316e-07,3.25668011217e-07,1.69697252024e-07,1.84179928246e-07
306,2.88617283067e-07,3.38960438659e-07,1.91882670391e-07,1.12100487908e-07
307,3.92420939314e-07,3.46809808547e-07,2.90146725178e-07,1.05575647614e-07
308,3.66194567292e-07,3.43379577687e-07,2.31633288144e-07,1.34858159951e-07
309,3.67004966418e-07,3.41302541594e-07,1.81601404846e-07,2.07476468328e-07
310,2.89857856171e-07,3.39707001743e-07,2.27195868759e-07,1.1119691103e-07
311,2.76981068136e-07,3.37758313907e-07,2.15320428314e-07,1.12005487201e-07
312,1.12555096439e-07,3.35466646718e-07,1.59308538313e-07,1.49988330185e-07
313,6.99627241951e-08,3.32935319557e-07,1.57761821906e-07,1.5031923925e-07
314,9.95666119368e-08,3.30258486365e-07,1.83934843081e-07,1.56933546657e-07
315,1.08744793623e-07,3.27511455526e-07,1.83698715861e-07,1.27667675048e-07
316,1.28452462521e-07,3.24792560636e-07,2.19138487052e-07,1.00183035926e-07
317,2.21337742343e-07,3.2216269408e-07,1.78963661637e-07,1.11361001623e-07
318,2.52828360383e-07,3.1967969629e-07,1.5347214151e-07,1.57005941871e-07
319,2.66570318177e-07,3.17381992392e-07,2.08159660423e-07,1.63633438605e-07
320,1.90029831172e-07,3.15296025886e-07,1.75946197332e-07,1.17647338959e-07
321,1.71792876586e-07,3.13434136032e-07,1.37564553159e-07,1.30627764974e-07
322,1.69893568572e-07,3.11820672955e-07,1.68221805896e-07,1.0798486837e-07
323,2.39308500735e-07,3.10459902046e-07,2.41857434956e-07,1.33212285108e-07
324,1.55825039624e-07,3.09386063516e-07,1.2465325066e-07,1.44409332463e-07
325,1.79335209942e-07,3.08675669411e-07,1.0969332321e-07,1.84564819484e-07
326,2.39604484748e-07,3.08128574479e-07,1.23748335977e-07,1.61952900221e-07
327,3.08594489552e-07,3.09212602374e-07,1.76962821498e-07,1.73349943804e-07
328,2.40504353658e-07,3.10875499982e-07,1.20782639955e-07,1.44130721353e-07
329,2.36975422245e-07,3.11202146899e-07,1.15487896536e-07,1.18299036815e-07
330,3.02217556534e-07,3.11276933408e-07,1.18678099672e-07,1.59306044486e-07
331,2.90405399883e-07,3.11204064976e-07,3.66543269573e-07,1.23632304181e-07
332,2.40479532235e-07,3.11159562217e-07,2.79575321622e-07,1.37742634044e-07
333,1.52925538985e-07,3.11329423296e-07,1.784632696e-07,1.35502022112e-07
334,1.53626756479e-07,3.11858052664e-07,1.78181171534e-07,1.07395967869e-07
335,1.60664262279e-07,3.13696060882e-07,1.78084651405e-07,1.02685873254e-07
336,2.60057985419e-07,3.20183087742e-07,2.78501748119e-07,1.39429473832e-07
337,3.34125931567e-07,3.21272256279e-07, ,1.15598318743e-07
338,3.39244844663e-07,3.25924824508e-07, ,1.23845455756e-07
339,2.02863410944e-07,3.27211704954e-07, ,2.00524205978e-07
340,2.10230532289e-07,3.2557764789e-07, ,1.73540490988e-07
341,2.4970783197e-07,3.22367136648e-07, ,1.00893334381e-07
342,1.60975390641e-07,3.18543636036e-07, ,9.52650300273e-08
343,1.20355433786e-07,3.14702291968e-07, ,8.81120482653e-08
344,1.69980381291e-07,3.11006142348e-07, ,9.08922058451e-08
345,1.69728983777e-07,3.07482742126e-07, ,1.67771017231e-07
346,1.97263421632e-07,3.04138748892e-07, ,1.10227264981e-07
347,2.23344957383e-07,3.01015684932e-07, ,1.07109521431e-07
348,2.26098788565e-07,2.98108444878e-07, ,1.47416456214e-07
349,2.71107738598e-07,2.95370103764e-07, ,1.87054101193e-07
350,1.19402193522e-07,2.92747377037e-07, ,1.21623662632e-07
351,1.99670809664e-07,2.90247188515e-07, ,1.53032303641e-07
352,2.35098312473e-07,2.87900895378e-07, ,2.24310793158e-07
353,2.04452267065e-07,2.85751138268e-07, ,1.67433133413e-07
354,1.73580755913e-07,2.83842372476e-07, ,1.42503389724e-07
355,2.20950520002e-07,2.82213175432e-07, ,1.57757142323e-07
356,2.50688250373e-07,2.80828803258e-07, ,1.80461455154e-07
357,2.12924620749e-07,2.79578688246e-07, ,2.61624843899e-07
358,1.06049766986e-07,2.78390506095e-07, ,1.27173927124e-07
359,2.15796646122e-07,2.77246569139e-07, ,1.04083396267e-07
360,2.18729677654e-07,2.76181576772e-07, ,1.17521255148e-07
361,2.53822440244e-07,2.75201080557e-07, ,1.1528534526e-07
362,3.71823458937e-07,2.74142470739e-07, ,1.13102085119e-07
363,2.76751783786e-07,2.72996482019e-07, ,1.12345242082e-07
364,2.78990133776e-07,2.71817273204e-07, ,1.12058260092e-07
365,2.45447418195e-07,2.70663702398e-07, ,1.11880559853e-07
366,3.41897303824e-07,2.69530625992e-07, ,1.11828145639e-07
367,3.2661425952e-07,2.68463674905e-07, ,1.11809241552e-07
368,2.97361900442e-07,2.67532649718e-07, ,1.11805947273e-07
369,2.58993603308e-07,2.66743591972e-07, ,1.11804559116e-07
370,2.50903906667e-07,2.66065939096e-07, ,1.11803820798e-07
371,1.72814006398e-07,2.65512291233e-07, ,1.11803508716e-07
372,1.9195580683e-07,2.65109076967e-07, ,1.11803350726e-07
373,1.97781689713e-07,2.6492998477e-07, ,1.11803344229e-07
374,2.05456852304e-07,2.64904791706e-07, ,1.11803344187e-07
375,2.17340491652e-07,2.64976396181e-07, ,1.11803340814e-07
376,2.38739362084e-07,2.65192224843e-07, ,1.1180334071e-07
377,2.62070472137e-07,2.65760245097e-07, ,1.1180334071e-07
378,2.2877077951e-07,2.65950292507e-07, , 
379,1.95985018576e-07,2.66063496492e-07, , 
380,1.26490162636e-07,2.66216373465e-07, , 
381,2.06340725021e-07,2.66631543562e-07, , 
382,1.74322654189e-07,2.67008205141e-07, , 
383,1.87454471611e-07,2.66936031981e-07, , 
384,1.44633707621e-07,2.66545301112e-07, , 
385,1.50863516984e-07,2.6634792255e-07, , 
386,1.36575130724e-07,2.68797625662e-07, , 
387,1.38503691657e-07,2.78134006603e-07, , 
388,1.56453893966e-07,2.88871225494e-07, , 
389,1.08682111265e-07,2.85430315239e-07, , 
390,1.52131186747e-07,2.8602570107e-07, , 
391,1.56795459903e-07,2.85772862122e-07, , 
392,1.60358095172e-07,2.85593702965e-07, , 
393,1.11858334786e-07,2.85442512297e-07, , 
394,1.36314597609e-07,2.85035836516e-07, , 
395,1.40774932388e-07,2.84213862018e-07, , 
396,1.28419972205e-07,2.82974079813e-07, , 
397,1.12873844835e-07,2.81404821658e-07, , 
398,1.73526496393e-07,2.79579671897e-07, , 
399,2.36509840103e-07,2.77593086315e-07, , 
400,2.4598935701e-07,2.75489189433e-07, , 
401,3.49728229116e-07,2.73360190708e-07, , 
402,4.21106083494e-07,2.71286846384e-07, , 
403,4.19379559611e-07,2.6931291986e-07, , 
404,3.57216989241e-07,2.6748627228e-07, , 
405,1.90009423415e-07,2.65841079561e-07, , 
406,1.60320474117e-07,2.64423829681e-07, , 
407,1.17325223593e-07,2.63274035277e-07, , 
408,1.21462339422e-07,2.62334847987e-07, , 
409,1.12447104138e-07,2.61578806802e-07, , 
410,1.39757601321e-07,2.61000974705e-07, , 
411,2.05040472896e-07,2.60612298967e-07, , 
412,1.3889139158e-07,2.6031715444e-07, , 
413,1.44006949749e-07,2.59421140273e-07, , 
414,1.589439958e-07,2.58971729976e-07, , 
415,1.55354324418e-07,2.58425369717e-07, , 
416,1.649286709e-07,2.57818595215e-07, , 
417,2.69398095698e-07,2.57192023794e-07, , 
418,2.37479370492e-07,2.56613813351e-07, , 
419,3.21117091961e-07,2.56063671556e-07, , 
420,3.18853935852e-07,2.55529212836e-07, , 
421,2.28634090885e-07,2.55042266238e-07, , 
422,2.55613434394e-07,2.54540990769e-07, , 
423,3.3592253378e-07,2.53954559107e-07, , 
424,2.64844475495e-07,2.53260311751e-07, , 
425,3.00263119413e-07,2.52513618943e-07, , 
426,2.82745793915e-07,2.51781943169e-07, , 
427,2.93841959568e-07,2.51109438982e-07, , 
428,2.62653130987e-07,2.50471666334e-07, , 
429,2.75479813985e-07,2.49892250101e-07, , 
430,2.2255784884e-07,2.49428811748e-07, , 
431,2.15808215201e-07,2.49167724609e-07, , 
432,2.16807850686e-07,2.49196633051e-07, , 
433,1.83277691563e-07,2.50117095166e-07, , 
434,2.00066240499e-07,2.49569262095e-07, , 
435,1.55882544401e-07,2.49340558566e-07, , 
436,1.62286925397e-07,2.49106282836e-07, , 
437,1.64963562365e-07,2.48801811847e-07, , 
438,1.40495247172e-07,2.48434893552e-07, , 
439,1.5918348732e-07,2.48023804364e-07, , 
440,1.36090182434e-07,2.47531142348e-07, , 
441,1.89451054975e-07,2.46939440669e-07, , 
442,1.9131463798e-07,2.46270413789e-07, , 
443,2.02870806701e-07,2.45576627706e-07, , 
444,1.90787841983e-07,2.44822305687e-07, , 
445,2.4419394548e-07,2.44014577164e-07, , 
446,2.78460328765e-07,2.43207462284e-07, , 
447,2.98960182959e-07,2.42478137765e-07, , 
448,2.14353654417e-07,2.4184203298e-07, , 
449,1.90951706862e-07,2.41269784665e-07, , 
450,1.8099437183e-07,2.4083139787e-07, , 
451,2.87313458893e-07,2.40456584063e-07, , 
452,2.66466521476e-07,2.39650974945e-07, , 
453,3.0079484781e-07,2.38957285754e-07, , 
454,2.19683128122e-07,2.38714156251e-07, , 
455,1.5979326784e-07,2.38443983334e-07, , 
456,1.84428874743e-07,2.38147883316e-07, , 
457,1.92286219071e-07,2.37837542639e-07, , 
458,2.19159599608e-07,2.37488215562e-07, , 
459,2.19526341457e-07,2.37102168112e-07, , 
460,1.73649148908e-07,2.36632698152e-07, , 
461,2.25417693529e-07,2.3605051574e-07, , 
462,2.10267087555e-07,2.35350730308e-07, , 
463,1.77010670542e-07,2.34560837998e-07, , 
464,2.40913273359e-07,2.33762658196e-07, , 
465,2.35347103008e-07,2.33073376737e-07, , 
466,3.09701082778e-07,2.32498928895e-07, , 
467,2.73242835677e-07,2.31941925735e-07, , 
468,1.78196049615e-07,2.31361704994e-07, , 
469,1.29969773564e-07,2.30739114552e-07, , 
470,1.32747513526e-07,2.30096601514e-07, , 
471,1.42907986151e-07,2.29435497999e-07, , 
472,8.37001399394e-08,2.28775377114e-07, , 
473,1.06808696194e-07,2.28179307724e-07, , 
474,1.04515516404e-07,2.27620458482e-07, , 
475,7.34455670198e-08,2.2708417875e-07, , 
476,7.52013393739e-08,2.26554400662e-07, , 
477,4.88895661041e-08,2.26017477685e-07, , 
478,6.05261215488e-08,2.25515836814e-07, , 
479,8.17624010546e-08,2.2510695271e-07, , 
480,1.21245868261e-07,2.24840275415e-07, , 
481,1.00751150471e-07,2.24415572733e-07, , 
482,1.70698169696e-07,2.24546729071e-07, , 
483,2.30391865859e-07,2.33420843626e-07, , 
484,1.8335828846e-07,2.35656517665e-07, , 
485,1.46612265274e-07,2.37173758379e-07, , 
486,1.26967705497e-07,2.38281761111e-07, , 
487,1.60584088065e-07,2.38888522377e-07, , 
488,1.60739159281e-07,2.39080343872e-07, , 
489,1.54304289194e-07,2.38830951585e-07, , 
490,1.61843655213e-07,2.38136193718e-07, , 
491,1.70671740421e-07,2.37077168175e-07, , 
492,1.56662940016e-07,2.35774256068e-07, , 
493,1.60338007391e-07,2.34373326523e-07, , 
494,1.43453278177e-07,2.32832246599e-07, , 
495,2.50492816184e-07,2.31153922301e-07, , 
496,2.37205085108e-07,2.29373288736e-07, , 
497,2.06728817408e-07,2.27543626308e-07, , 
498,2.04891613191e-07,2.25741275638e-07, , 
499,2.62759271245e-07,2.2409111325e-07, , 
500,2.37365083782e-07,2.22661694247e-07, , 


==> LL-1K-costfunction.dat <==
iteration,Newton,Lloyd,LBFGS,20LBFGS
0,0.000362182173057,0.000362182173057,0.000362182173057,0.000362182173057
1,0.00024247514066,0.000220203028022,0.000361265866023,0.000361265866023
2,0.000208530814274,0.000195425780994,0.000231434172651,0.000231434172651
3,0.000201007251707,0.000184210133347,0.000203442671346,0.000203442671346
4,0.000184961571052,0.000177432579881,0.000190061398481,0.000190061398481
5,0.000170996158434,0.000172833006752,0.000181029797058,0.000181029797058
6,0.000164375527752,0.000169550230003,0.000172705291746,0.000172705291746
7,0.000161720083403,0.000167131436597,0.000167672657414,0.000167672657414
8,0.000160273416538,0.000165273997159,0.000164265528574,0.000164265528574
9,0.000159530548788,0.000163769892023,0.00016202005318,0.00016202005318
10,0.000157077363909,0.000162502503973,0.000160254430078,0.000160251763643
11,0.000155641203711,0.000161416836032,0.000158727028959,0.000158719486559
12,0.00015459291228,0.000160478277569,0.000157439847027,0.000157430853231
13,0.000153649089356,0.000159662064372,0.000156303332648,0.000156303904563
14,0.000153607061158,0.000158947074967,0.000155355349521,0.000155350776295
15,0.000153125170818,0.000158311166241,0.000154478044326,0.000154476325488
16,0.00015202070759,0.000157743066361,0.000153722075827,0.000153722453736
17,0.000151560715454,0.000157240026549,0.000153040793251,0.000153037943216
18,0.000150897719868,0.000156793936192,0.000152423133178,0.000152428244546
19,0.000150427535019,0.000156394464586,0.000151876446867,0.000151880398608
20,0.000149948330495,0.000156034136374,0.000151440356735,0.00015145362593
21,0.0001495555134,0.000155706898772,0.000151033400629,0.00015107911071
22,0.000149381862781,0.000155406717792,0.000150608717662,0.00015062591416
23,0.000148801550163,0.00015512954866,0.000150193068234,0.000150204560093
24,0.000148539125738,0.000154871879092,0.000149884529959,0.000149906721462
25,0.000148350936577,0.000154629135267,0.000149576204856,0.000149599792988
26,0.000148101763331,0.00015439681778,0.000149366464547,0.000149368151539
27,0.000147792616717,0.000154170947055,0.000149142896062,0.000149166076203
28,0.00014761636326,0.000153949656489,0.000148987947508,0.0001490146901
29,0.000147427175989,0.000153732328861,0.000148841761817,0.000148880190068
30,0.000147263891768,0.000153519464735,0.000148680821014,0.000148709786659
31,0.000147253885939,0.000153317489017,0.000148505729777,0.000148552567964
32,0.000146829398247,0.000153132224999,0.000148323464339,0.000148373614546
33,0.000146673387042,0.000152961808875,0.000148151224787,0.000148204932306
34,0.000146594474208,0.000152801644043,0.000147985998284,0.000148074551209
35,0.000146420673967,0.000152648075739,0.00014781823301,0.000147915077035
36,0.000146351361023,0.000152499281059,0.00014768845959,0.000147715855654
37,0.000146087057965,0.000152354332906,0.000147517346511,0.000147546981673
38,0.000145949358122,0.000152212943099,0.000147379587417,0.000147362760782
39,0.00014586744723,0.000152077212073,0.000147278277523,0.000147216534679
40,0.000145826508604,0.000151950300387,0.000147163641966,0.000147122124022
41,0.000145741946744,0.000151833850406,0.000147054731938,0.000147048019704
42,0.00014570200056,0.00015172662259,0.000146955204721,0.000146948439405
43,0.000145623521802,0.000151626671549,0.000146858602549,0.000146853202991
44,0.000145619027254,0.000151532414131,0.000146777289776,0.000146778463383
45,0.000145585145652,0.000151442672492,0.000146665354892,0.00014668954995
46,0.000145520215664,0.000151356690115,0.000146561538675,0.000146613425746
47,0.000145497459027,0.00015127400987,0.000146501232551,0.000146511428119
48,0.000145452562549,0.000151194259083,0.000146407601626,0.000146450943602
49,0.000145435024974,0.000151116670779,0.00014632584374,0.000146398797026
50,0.000145354922975,0.000151040406028,0.000146269917874,0.0001463449528
51,0.000145331329464,0.000150965062629,0.000146197698938,0.000146296784306
52,0.000145321219695,0.000150891204437,0.000146161359818,0.00014625635598
53,0.000145299210676,0.000150819607673,0.000146121663345,0.000146192978113
54,0.000145275871355,0.000150749940278,0.00014608042871,0.000146156452637
55,0.000145256379643,0.000150683102013,0.000146047398275,0.000146099990008
56,0.000145245118566,0.000150620517246,0.000146022649476,0.000146056178136
57,0.000145205871046,0.000150561403622,0.000145977270434,0.000146021207853
58,0.000145162389775,0.000150504379531,0.000145952304462,0.000145986573271
59,0.000145149683908,0.000150448679636,0.000145917079531,0.000145951392706
60,0.000145133063909,0.000150393947686,0.000145885415431,0.000145904142971
61,0.000145117531654,0.000150339983324,0.000145849488687,0.000145872983858
62,0.000145104354822,0.000150286835368,0.000145816383144,0.000145846305408
63,0.000145091589481,0.000150234774954,0.000145786108951,0.000145816553133
64,0.000145082981749,0.000150184083708,0.000145753170905,0.000145787888846
65,0.000145066152981,0.000150134904421,0.00014571983632,0.000145753577011
66,0.000145054845551,0.000150087181453,0.000145681998478,0.000145720351295
67,0.000144990951839,0.000150040596072,0.000145649797127,0.0001456760117
68,0.000144946206933,0.000149994654055,0.000145615399044,0.0001456359269
69,0.000144918861171,0.000149949062474,0.00014558216964,0.000145618879664
70,0.000144896868452,0.000149904137269,0.000145545216768,0.00014560322452
71,0.000144888549891,0.000149860600053,0.000145527182172,0.000145583816786
72,0.000144875704692,0.000149819068199,0.00014551225406,0.000145563168108
73,0.000144869866955,0.00014977966897,0.000145488823388,0.000145535353403
74,0.000144864259172,0.000149742224642,0.000145471061199,0.000145502166656
75,0.000144839494272,0.000149706438777,0.000145432326343,0.000145479881224
76,0.000144825953464,0.000149671999984,0.000145405596101,0.000145457392228
77,0.000144792708701,0.000149638596251,0.000145381826009,0.000145435383878
78,0.000144787799341,0.000149605924749,0.000145369818949,0.000145416626428
79,0.000144785385024,0.000149573707092,0.000145355801445,0.000145397665612
80,0.000144780977369,0.000149541709628,0.000145345459282,0.000145387645886
81,0.000144780955029,0.000149413841943,0.000145335379205,0.000145377281172
82,0.000144778125022,0.000149281338727,0.000145330900478,0.000145371873672
83,0.000144764540234,0.000149248279115,0.000145317604329,0.000145366517263
84,0.00014473857597,0.000149215699906,0.000145311887056,0.000145359307087
85,0.000144730491106,0.000149183603272,0.000145305078702,0.000145349875825
86,0.000144728612521,0.000149151930129,0.000145297086895,0.000145339808923
87,0.000144717000247,0.000149120538237,0.000145291887587,0.000145326212984
88,0.000144715587083,0.000149089266849,0.000145284518177,0.000145312714627
89,0.000144710183702,0.000149058079163,0.00014527805167,0.000145303355075
90,0.000144710179195,0.000149027006827,0.000145271162359,0.000145294707696
91,0.000144710158769,0.000148996063592,0.000145264409416,0.00014528467706
92,0.000144710158743,0.000148965296169,0.000145258623907,0.000145274257558
93,0.000144710158744,0.000148934811759,0.000145254610128,0.000145263374043
94, ,0.00014890465245,0.000145249532797,0.000145255989743
95, ,0.000148874680613,0.000145243856641,0.000145252005417
96, ,0.000148814787859,0.000145238178865,0.000145248104589
97, ,0.000148754492927,0.000145232274,0.000145245068004
98, ,0.000148724232744,0.000145229128398,0.000145241772411
99, ,0.000148694150216,0.000145226839776,0.000145238655466
100, ,0.000148664497018,0.000145225018127,0.000145235262464
101, ,0.000148635456669,0.000145223278962,0.000145232471444
102, ,0.000148607138418,0.000145221374172,0.000145228974622
103, ,0.000148579534559,0.000145219382986,0.000145224208165
104, ,0.000148552659889,0.000145217555785,0.000145220785085
105, ,0.000148526630366,0.000145215792554,0.000145216435788
106, ,0.000148501502177,0.000145213978122,0.000145212585627
107, ,0.000148477231089,0.000145206711696,0.000145210643136
108, ,0.000148453721825,0.00014520477035,0.000145208198373
109, ,0.000148430884499,0.000145198795859,0.000145205538386
110, ,0.000148408655062,0.000145185766175,0.000145203971778
111, ,0.000148387007491,0.000145178626412,0.000145202222514
112, ,0.000148365933234,0.000145173525446,0.000145200209827
113, ,0.000148345404129,0.000145170964464,0.000145198431234
114, ,0.00014832536467,0.000145166582861,0.000145195819875
115, ,0.000148305751265,0.00014516116079,0.000145192806728
116, ,0.000148286492775,0.000145151211178,0.000145188192878
117, ,0.00014826753033,0.000145138683344,0.000145178436021
118, ,0.000148248819162,0.000145134509063,0.000145174499147
119, ,0.000148230320118,0.000145128371452,0.000145169291114
120, ,0.000148212005535,0.00014512494356,0.000145165080367
121, ,0.000148193850289,0.000145120954146,0.000145161032556
122, ,0.000148175830559,0.00014511727325,0.000145156228332
123, ,0.000148157922187,0.000145113362378,0.00014514952431
124, ,0.00014814010244,0.000145109241941,0.00014514698085
125, ,0.000148122339408,0.00014510324255,0.000145129039379
126, ,0.000148086859941,0.000145098851273,0.000145113920216
127, ,0.000148069166309,0.000145094470314,0.000145096801591
128, ,0.000148051625221,0.000145089113418,0.000145080228503
129, ,0.000148034346383,0.000145086095413,0.00014506131549
130, ,0.000148017399487,0.00014508205455,0.000145046853818
131, ,0.000148000803624,0.000145080994023,0.00014503343076
132, ,0.000147984534418,0.000145079719061,0.000145022218855
133, ,0.000147968533569,0.000145078933624,0.000145012072525
134, ,0.000147952716985,0.000145078122487,0.000145004121441
135, ,0.000147936982755,0.000145077661863,0.000144994746782
136, ,0.000147874081641,0.000145076770998,0.000144989836541
137, ,0.000147746980631,0.00014507597971,0.000144985411153
138, ,0.00014773044661,0.000145074833305,0.000144979636368
139, ,0.000147664282931,0.000145073285038,0.000144976109259
140, ,0.000147597766851,0.0001450716887,0.00014497053072
141, ,0.000147563979201,0.000145068867324,0.000144965451326
142, ,0.000147495432675,0.000145066808672,0.000144957298737
143, ,0.000147478016688,0.000145061300955,0.000144951597038
144, ,0.000147408698807,0.000145057272163,0.000144941192947
145, ,0.000147391482203,0.000145051679653,0.000144925661926
146, ,0.000147374373884,0.000145045659005,0.000144917680437
147, ,0.000147357405478,0.000145040931436,0.000144912632435
148, ,0.000147340618216,0.000145039049973,0.000144908229842
149, ,0.000147324070737,0.000145037358477,0.00014490437049
150, ,0.000147307841125,0.000145035426132,0.000144900715919
151, ,0.00014729201033,0.000145033108091,0.000144896335103
152, ,0.000147276651805,0.000145030479752,0.00014489147397
153, ,0.000147261804666,0.000145024639262,0.000144887246209
154, ,0.000147247465696,0.000145020841826,0.000144882232254
155, ,0.000147233594966,0.000145012629984,0.000144879216642
156, ,0.000147220118529,0.000145001321424,0.0001448772991
157, ,0.000147206939866,0.000144994218025,0.000144874095065
158, ,0.00014719394377,0.000144988395935,0.000144871034643
159, ,0.000147142069447,0.000144981306163,0.000144865824439
160, ,0.000146914017506,0.000144973613836,0.000144861035364
161, ,0.000146884443232,0.00014496720685,0.000144859738221
162, ,0.000146864570989,0.000144960853272,0.000144855949085
163, ,0.000146848093908,0.000144954243348,0.000144855221543
164, ,0.000146833998171,0.000144947858346,0.000144853576571
165, ,0.000146821588224,0.000144941619576,0.000144851856232
166, ,0.000146810375886,0.000144935702181,0.000144850162817
167, ,0.000146800043106,0.000144930881552,0.000144847941508
168, ,0.000146790381271,0.00014492608108,0.000144843894468
169, ,0.000146781256836,0.000144922323286,0.000144839504653
170, ,0.000146772577194,0.000144918465487,0.000144831172636
171, ,0.000146764275424,0.000144916410059,0.000144817803653
172, ,0.000146756298577,0.000144912646882,0.0001448115057
173, ,0.000146748599969,0.000144910747134,0.000144805981456
174, ,0.000146741136523,0.000144907627466,0.000144804826741
175, ,0.000146733867095,0.00014490468787,0.000144802673459
176, ,0.000146726752259,0.000144900506918,0.000144800423465
177, ,0.000146719755687,0.000144896813081,0.000144798310742
178, ,0.000146712845972,0.000144894681767,0.00014479531736
179, ,0.00014670599461,0.000144892927599,0.000144791809567
180, ,0.000146699177251,0.000144891228412,0.000144787317937
181, ,0.000146692381165,0.000144889653638,0.000144780880203
182, ,0.000146685603596,0.000144888053257,0.000144776140252
183, ,0.000146678845672,0.000144886047703,0.000144771349931
184, ,0.000146672110551,0.000144884269346,0.000144766570344
185, ,0.000146665401556,0.000144883283511,0.000144761657356
186, ,0.000146658722577,0.000144881786259,0.000144756880627
187, ,0.00014665208053,0.000144880132666,0.000144753299858
188, ,0.000146645480395,0.000144878413705,0.000144750378555
189, ,0.000146638921737,0.000144876874548,0.000144747518559
190, ,0.000146632408355,0.00014487554207,0.000144745038809
191, ,0.000146625943003,0.000144874757749,0.000144743064516
192, ,0.000146619521532,0.000144874189972,0.000144740878672
193, ,0.000146613149727,0.000144873808705,0.000144738710447
194, ,0.000146606841904,0.000144873343434,0.000144735670948
195, ,0.000146600614271,0.000144872698046,0.000144732008449
196, ,0.00014659448479,0.000144872044085,0.000144727232174
197, ,0.000146588476143,0.000144871157118,0.000144723750171
198, ,0.000146582612928,0.000144869437691,0.000144718693643
199, ,0.000146576913809,0.000144868677359,0.000144714119624
200, ,0.000146571388364,0.000144866586685,0.000144708473047
201, ,0.000146566038118,0.000144863112818,0.000144703693992
202, ,0.000146560856236,0.000144859891604,0.000144700032175
203, ,0.000146555827421,0.000144856141534,0.000144693325353
204, ,0.000146550927906,0.000144851990396,0.000144684534142
205, ,0.000146546122623,0.000144847399251,0.000144673649051
206, ,0.000146527046118,0.000144840215942,0.000144665552938
207, ,0.000146506387032,0.000144837755536,0.00014464576027
208, ,0.000146501331681,0.000144833836003,0.000144635445399
209, ,0.000146496403379,0.000144832193084,0.000144630801755
210, ,0.000146491576789,0.000144830417428,0.00014462643925
211, ,0.000146486848835,0.000144828516114,0.000144621140819
212, ,0.000146482225576,0.000144825681359,0.000144617298925
213, ,0.000146477709022,0.000144823622968,0.000144613075279
214, ,0.000146473298165,0.000144819806932,0.000144609069083
215, ,0.000146468990659,0.000144815953721,0.00014460520849
216, ,0.000146464783334,0.000144810695038,0.000144603257464
217, ,0.000146460672906,0.000144807165867,0.000144600783583
218, ,0.000146456653945,0.000144804481988,0.000144595279708
219, ,0.000146452718211,0.00014480210513,0.000144592007965
220, ,0.000146448853743,0.00014479913476,0.000144582586939
221, ,0.000146445043925,0.000144797176043,0.000144573067775
222, ,0.000146441266615,0.000144794437642,0.0001445677222
223, ,0.000146426174837,0.000144791288154,0.00014456043577
224, ,0.000146364551868,0.000144787035848,0.00014455497713
225, ,0.000146359533861,0.000144783175465,0.000144551524461
226, ,0.000146354973678,0.000144779787628,0.000144547029234
227, ,0.000146350600697,0.000144779284778,0.000144543109472
228, ,0.000146346390643,0.000144772863697,0.000144540498964
229, ,0.000146342338509,0.000144769585103,0.000144537846319
230, ,0.000146338439344,0.000144767108664,0.000144535190487
231, ,0.000146334685688,0.000144764368498,0.000144531552868
232, ,0.000146331067636,0.000144762438494,0.000144527777238
233, ,0.000146327572983,0.000144761230803,0.000144521064237
234, ,0.000146324187937,0.000144759580186,0.000144514131758
235, ,0.00014632089754,0.000144759489908,0.000144510747535
236, ,0.000146317685955,0.00014475818261,0.000144506790113
237, ,0.000146314537,0.000144757897186,0.000144505627134
238, ,0.000146311434509,0.000144757614712,0.000144503382271
239, ,0.000146308362438,0.000144757283523,0.000144502628388
240, ,0.000146305304799,0.000144757189644,0.000144501530546
241, ,0.000146280836324,0.000144756906025,0.000144500756367
242, ,0.000146224494326,0.000144756818186,0.000144500043593
243, ,0.000146219745535,0.000144756668322,0.000144499669822
244, ,0.000146216048635,0.000144756615408,0.000144499294798
245, ,0.000146212545424,0.000144756561184,0.000144498861587
246, ,0.000146209120736,0.000144756525867,0.00014449841994
247, ,0.000146205733144,0.000144756487418,0.000144497922455
248, ,0.00014620236497,0.000144756447337,0.000144497552883
249, ,0.000146199010739,0.000144756393628,0.000144497351142
250, ,0.000146195671632,0.000144756338202,0.000144497224528
251, ,0.000146192351005,0.000144756272976,0.000144497117725
252, ,0.000146189051337,0.000144756199069,0.000144496995838
253, ,0.000146185771696,0.000144756084568,0.00014449685433
254, ,0.000146182505299,0.000144755985143,0.000144496696836
255, ,0.000146156705198,0.000144755865853,0.000144496441793
256, ,0.000146153069747,0.000144755688317,0.000144496085912
257, ,0.000146149467525,0.000144755572452,0.000144495442473
258, ,0.000146145893648,0.000144755322972,0.000144494892858
259, ,0.000146142376566,0.00014475512543,0.000144493867202
260, ,0.000146138943736,0.000144754961767,0.000144493491662
261, ,0.000146135615902,0.000144754726196,0.000144493190925
262, ,0.000146132406023,0.000144754441812,0.000144492787757
263, ,0.00014612931929,0.000144754201902,0.00014449264754
264, ,0.00014612635399,0.000144753866131,0.000144492550931
265, ,0.000146123502586,0.000144753352125,0.000144492463779
266, ,0.000146120752642,0.000144752644046,0.000144492366088
267, ,0.000146118087548,0.000144752244186,0.000144492288286
268, ,0.000146115486749,0.000144751986464,0.000144492238528
269, ,0.000146112925578,0.000144751720917,0.000144492162691
270, ,0.000146110378912,0.00014475143574,0.00014449209383
271, ,0.000146105288572,0.000144751172776,0.000144492005496
272, ,0.000146100186172,0.00014475055391,0.000144491915282
273, ,0.000146097641655,0.000144750164708,0.000144491793496
274, ,0.000146095117097,0.000144749783041,0.000144491596541
275, ,0.00014609262719,0.000144749168503,0.000144491399021
276, ,0.000146090184854,0.000144748072701,0.000144490913538
277, ,0.000146087799637,0.000144747330027,0.000144490310437
278, ,0.000146085477027,0.000144746545379,0.000144489929561
279, ,0.000146083218511,0.000144745888502,0.000144489284815
280, ,0.000146081021893,0.000144745521278,0.000144488649605
281, ,0.00014607888166,0.000144744694446,0.000144488218648
282, ,0.000146076789436,0.000144743181184,0.000144487189918
283, ,0.000146074734238,0.00014474074713,0.000144486692881
284, ,0.000146072702287,0.000144738340134,0.00014448633607
285, ,0.000146068651844,0.000144735084994,0.000144485993454
286, ,0.000146066619932,0.000144731843896,0.00014448574401
287, ,0.000146064589261,0.00014473018428,0.000144485501575
288, ,0.000146062569267,0.00014472873162,0.0001444853445
289, ,0.000146060570295,0.000144726805464,0.000144485207053
290, ,0.000146058601724,0.000144724514616,0.000144484978834
291, ,0.000146056670738,0.000144722950669,0.000144484529424
292, ,0.000146054781762,0.000144718010573,0.000144484177172
293, ,0.00014605293721,0.000144716858396,0.000144483289089
294, ,0.000146051137122,0.00014471369132,0.000144480811067
295, ,0.000146049379333,0.000144709235416,0.000144479176291
296, ,0.000146047659979,0.00014470691566,0.000144477604834
297, ,0.000146045973973,0.000144704413421,0.000144475388317
298, ,0.00014604431538,0.000144702601603,0.000144475343066
299, ,0.000146042678168,0.000144700321692,0.000144473144275
300, ,0.000146041056637,0.00014469954341,0.000144472515464
301, ,0.000146039445373,0.000144698746423,0.000144471870316
302, ,0.000146037838941,0.000144698359451,0.000144471149822
303, ,0.000146024994272,0.000144697156322,0.000144470679856
304, ,0.000145995268352,0.000144696250539,0.000144470279882
305, ,0.000145991902434,0.000144695136954,0.000144469826111
306, ,0.000145989976204,0.000144693415812,0.000144469476776
307, ,0.000145988256442,0.000144691106713,0.000144469357876
308, ,0.000145986631111,0.000144689673329,0.000144468949675
309, ,0.000145985076015,0.000144688919119,0.0001444688278
310, ,0.000145983582598,0.000144688248531,0.000144468677218
311, ,0.000145982146351,0.000144687620733,0.000144468532445
312, ,0.000145980763663,0.000144686938505,0.000144468357084
313, ,0.000145979430819,0.000144685992141,0.000144468066137
314, ,0.000145978143889,0.000144685843444,0.000144467761345
315, ,0.000145976898852,0.000144685142865,0.00014446713575
316, ,0.00014597569176,0.000144684926184,0.000144465846437
317, ,0.000145974518888,0.000144684749406,0.000144465328251
318, ,0.000145973376852,0.000144684685779,0.000144465036498
319, ,0.000145972262671,0.000144684471367,0.000144464891796
320, ,0.000145971173781,0.000144684418597,0.000144464677606
321, ,0.000145970108044,0.000144684322557,0.000144464592831
322, ,0.000145969063692,0.00014468420818,0.000144464520588
323, ,0.000145968039289,0.000144684125034,0.000144464457262
324, ,0.000145967033661,0.00014468407291,0.000144464379025
325, ,0.000145966045846,0.000144684015712,0.000144463620821
326, ,0.000145965075043,0.000144683957602,0.000144463284502
327, ,0.000145964120553,0.000144683924625,0.000144461941654
328, ,0.000145963181731,0.000144683833844,0.000144461031247
329, ,0.000145962257971,0.000144683789172,0.000144459720443
330, ,0.00014596134867,0.000144683750287,0.0001444594527
331, ,0.000145960453211,0.000144683749892,0.000144459300434
332, ,0.000145959570972,0.000144683685304,0.000144459167148
333, ,0.000145958701312,0.000144683670894,0.000144459088714
334, ,0.000145957843576,0.000144683648691,0.000144459046074
335, ,0.000145956997095,0.000144683619352,0.000144459013929
336, ,0.000145956161178,0.000144683608015,0.000144458985198
337, ,0.000145955335113,0.000144683572042,0.000144458977878
338, ,0.000145954518156,0.000144683556064,0.000144458957025
339, ,0.00014595370953,0.00014468353755,0.000144458952597
340, ,0.000145952908432,0.000144683503032,0.000144458945821
341, ,0.000145952114019,0.00014468345725,0.000144458942473
342, ,0.000145951325395,0.000144683392428,0.000144458937024
343, ,0.000145950541615,0.000144682850245,0.000144458935178
344, ,0.000145949761647,0.000144682304047,0.000144458933433
345, ,0.000145948984372,0.000144681248836,0.000144458931253
346, ,0.000145948208531,0.00014467988741,0.000144458930973
347, ,0.000145922782632,0.000144678370828,0.000144458929241
348, ,0.00014592149209,0.000144676886331,0.000144458928891
349, ,0.00014592028154,0.000144676338737,0.00014445892822
350, ,0.000145919107043,0.000144674185537,0.000144458928149
351, ,0.000145917967425,0.000144673250376,0.000144458927505
352, ,0.000145916863998,0.000144672651418,0.000144458927352
353, ,0.000145915797337,0.000144672252195,0.000144458927167
354, ,0.000145914766952,0.000144671948882,0.000144458926939
355, ,0.000145913771521,0.000144671756131,0.000144458926841
356, ,0.000145912809102,0.000144671636021,0.000144458926695
357, ,0.000145911877437,0.000144671526547,0.000144458926627
358, ,0.00014591097414,0.000144671457786,0.000144458926542
359, ,0.000145910096806,0.000144671391206,0.000144458926516
360, ,0.000145909243036,0.000144671334495,0.000144458926426
361, ,0.000145908410401,0.000144671290943,0.000144458926403
362, ,0.000145907596372,0.000144671248167,0.000144458926372
363, ,0.000145906798226,0.000144671178788,0.000144458926335
364, ,0.000145906012901,0.000144671117161,0.000144458926325
365, ,0.000145905236836,0.000144671035142,0.000144458926273
366, ,0.000145904465766,0.000144670520132,0.00014445892626
367, ,0.000145892027277,0.000144670480823,0.000144458926228
368, ,0.000145889461667,0.000144670186107,0.000144458926193
369, ,0.0001458881495,0.000144669443603,0.000144458926175
370, ,0.000145886858713,0.000144668647002,0.000144458926143
371, ,0.000145885613269,0.000144667825145,0.000144458926135
372, ,0.00014588442791,0.000144667135269,0.000144458926124
373, ,0.000145883305891,0.000144666785824,0.000144458926122
374, ,0.000145882243133,0.000144666585183,0.000144458926107
375, ,0.00014588123323,0.000144666388529,0.000144458926102
376, ,0.000145880269704,0.000144666206779,0.000144458926096
377, ,0.000145879346121,0.000144666106365,0.000144458926088
378, ,0.000145878456097,0.000144666043425,0.000144458926082
379, ,0.000145877593466,0.000144665923009,0.000144458926077
380, ,0.00014587675245,0.000144665839912,0.000144458926071
381, ,0.000145875927714,0.000144665718593,0.000144458926069
382, ,0.0001458751143,0.000144665594796,0.000144458926068
383, ,0.000145874307453,0.000144665496549,0.000144458926059
384, ,0.00014584966713,0.000144665489486,0.000144458926059
385, ,0.000145846666194,0.000144665302101,0.000144458926058
386, ,0.000145844320828,0.000144665255533,0.000144458926055
387, ,0.00014584214845,0.000144665196998,0.000144458926052
388, ,0.000145840062503,0.000144665139764,0.000144458926052
389, ,0.000145838023144,0.000144665089129,0.000144458926049
390, ,0.000145836002734,0.00014466505743,0.000144458926048
391, ,0.00014583195502,0.000144665028458,0.000144458926048
392, ,0.000145815656085,0.000144665000783,0.000144458926048
393, ,0.000145813355676,0.000144664973363,0.000144458926048
394, ,0.000145811069432,0.000144664942279,0.000144458926047
395, ,0.000145808795021,0.000144664911362,0.000144458926047
396, ,0.000145806547333,0.000144664834612,0.000144458926047
397, ,0.000145804338789,0.000144664443285,0.000144458926047
398, ,0.000145802176239,0.000144664420249,0.000144458926047
399, ,0.000145800060517,0.000144664322435,0.000144458926046
400, ,0.000145797987378,0.000144664013297,0.000144458926045
401, ,0.000145795948205,0.000144663305642,0.000144458926044
402, ,0.000145793931385,0.000144662320092,0.000144458926044
403, ,0.000145791924447,0.000144661773469, 
404, ,0.000145783919192,0.000144659726101, 
405, ,0.00014577582722,0.000144657904485, 
406, ,0.000145773826516,0.000144655438894, 
407, ,0.000145771855077,0.000144654120399, 
408, ,0.000145769922446,0.000144653052955, 
409, ,0.000145768037311,0.000144651718031, 
410, ,0.000145766206553,0.000144649846677, 
411, ,0.000145764434903,0.000144647635517, 
412, ,0.000145762724313,0.000144645889526, 
413, ,0.000145761073833,0.000144644440498, 
414, ,0.000145759479933,0.000144643603289, 
415, ,0.000145757936948,0.000144642985767, 
416, ,0.000145756437378,0.000144642578466, 
417, ,0.000145754971952,0.000144642068191, 
418, ,0.000145753529419,0.000144641613697, 
419, ,0.000145752096014,0.000144640711118, 
420, ,0.000145746349839,0.000144639976813, 
421, ,0.000145740503722,0.000144639187985, 
422, ,0.000145739045253,0.000144638145204, 
423, ,0.000145737588045,0.000144636057304, 
424, ,0.0001457259783,0.000144632055819, 
425, ,0.000145698398822,0.000144629448925, 
426, ,0.000145694617781,0.000144626551571, 
427, ,0.000145692237149,0.000144621706324, 
428, ,0.000145689975113,0.000144617782377, 
429, ,0.000145671917005,0.000144609198538, 
430, ,0.000145669315671,0.000144596972046, 
431, ,0.000145666773316,0.00014458457114, 
432, ,0.000145664267983,0.000144571461985, 
433, ,0.000145661803081,0.000144565362616, 
434, ,0.000145659380167,0.000144561338143, 
435, ,0.00014565699613,0.000144557257259, 
436, ,0.000145654644575,0.000144552851358, 
437, ,0.000145652315866,0.000144548816022, 
438, ,0.000145647677861,0.000144544950294, 
439, ,0.000145610069588,0.000144541543607, 
440, ,0.000145605726177,0.00014453901681, 
441, ,0.00014560183666,0.00014453624659, 
442, ,0.00014559810705,0.000144534624905, 
443, ,0.00014559447913,0.00014453365079, 
444, ,0.000145590946737,0.000144532944505, 
445, ,0.000145587542964,0.000144531941653, 
446, ,0.000145584300422,0.000144531082924, 
447, ,0.000145581241256,0.000144529906555, 
448, ,0.000145578374765,0.000144528837168, 
449, ,0.000145575698208,0.000144528223893, 
450, ,0.00014557319982,0.000144527664569, 
451, ,0.000145570862431,0.000144527182604, 
452, ,0.000145568666326,0.000144526116922, 
453, ,0.00014556659122,0.000144525170476, 
454, ,0.000145564617378,0.000144523974125, 
455, ,0.000145562726222,0.000144523705881, 
456, ,0.000145560900378,0.000144523276318, 
457, ,0.000145559123452,0.00014452305901, 
458, ,0.000145557379839,0.000144522808756, 
459, ,0.000145555654469,0.000144522180534, 
460, ,0.000145548775686,0.000144521607886, 
461, ,0.000145534475492,0.000144520603987, 
462, ,0.000145532562621,0.000144518790789, 
463, ,0.000145524890914,0.00014451833917, 
464, ,0.000145509470223,0.000144517877917, 
465, ,0.000145507446591,0.000144517482524, 
466, ,0.000145491385086,0.000144517107882, 
467, ,0.000145489216052,0.000144516261353, 
468, ,0.000145454924767,0.000144515977143, 
469, ,0.000145450888731,0.000144514997872, 
470, ,0.000145447815166,0.000144513730749, 
471, ,0.00014544505257,0.00014451307649, 
472, ,0.000145442523458,0.000144512538324, 
473, ,0.000145440194369,0.000144512320735, 
474, ,0.000145438034287,0.000144512089581, 
475, ,0.000145436014129,0.000144512005641, 
476, ,0.000145434106279,0.00014451189545, 
477, ,0.000145432286621,0.000144511810881, 
478, ,0.000145430535178,0.000144511689966, 
479, ,0.000145428835733,0.000144511479693, 
480, ,0.000145427175064,0.00014451138617, 
481, ,0.000145425541973,0.000144511177065, 
482, ,0.000145423926299,0.000144510927077, 
483, ,0.000145422317921,0.000144510555742, 
484, ,0.000145409457079,0.000144510419221, 
485, ,0.00014535877569,0.000144510280427, 
486, ,0.000145346433252,0.000144510207907, 
487, ,0.000145340155261,0.000144510127099, 
488, ,0.000145335172453,0.000144510052697, 
489, ,0.000145330738265,0.000144509976968, 
490, ,0.000145326638079,0.000144509931126, 
491, ,0.000145322779256,0.000144509834182, 
492, ,0.000145319091991,0.000144509686429, 
493, ,0.000145315506043,0.000144509462868, 
494, ,0.000145311952927,0.000144509145041, 
495, ,0.000145297672901,0.00014450831579, 
496, ,0.000145290189048,0.000144506699302, 
497, ,0.0001452864403,0.000144506061433, 
498, ,0.000145282791869,0.000144505884799, 
499, ,0.000145279328668,0.00014450301386, 
500, ,0.000145276090176,0.000144502005579, 


==> LL-1K-normgradient.dat <==
iteration,Newton,Lloyd,LBFGS,20LBFGS
0,0.000958100630562,0.000958100630562,0.000958100630562,0.000958100630562
1,0.00041772527258,0.000312720238578,0.000954656506567,0.000954656506567
2,0.000252277857883,0.000186800197787,0.000438458037103,0.000438458037103
3,0.000355275696054,0.000138911440642,0.000292053898451,0.000292053898451
4,0.000291984791729,0.000112215672933,0.000163464446209,0.000163464446209
5,0.000201940463717,9.3953126361e-05,0.000125639253861,0.000125639253861
6,8.62563817189e-05,7.98664737623e-05,0.000115631422742,0.000115631422742
7,8.75560710974e-05,6.8914848355e-05,9.75845157372e-05,9.75845157372e-05
8,4.26890353139e-05,6.08896152318e-05,7.0298803223e-05,7.0298803223e-05
9,5.37402908607e-05,5.51009347312e-05,5.61000345883e-05,5.61000345883e-05
10,6.73745871131e-05,5.05523305195e-05,5.06250944768e-05,5.04865197926e-05
11,6.77922935283e-05,4.67214093616e-05,4.8436002544e-05,4.83800465769e-05
12,6.74207876605e-05,4.33735272516e-05,4.17859430626e-05,4.2095635555e-05
13,5.85915854452e-05,4.03333939734e-05,3.82299728059e-05,3.83072027701e-05
14,7.45580705889e-05,3.76453750912e-05,3.73886002477e-05,3.72496922041e-05
15,6.91188310549e-05,3.53616455162e-05,3.30219381815e-05,3.37456806652e-05
16,2.41174912594e-05,3.32876119998e-05,3.20611083119e-05,3.177218027e-05
17,5.50260464958e-05,3.13444933547e-05,3.12179531257e-05,3.07759669482e-05
18,4.27092250503e-05,2.96465124755e-05,2.98836356881e-05,3.08102687323e-05
19,4.29584723765e-05,2.81696536687e-05,2.36178917372e-05,2.36712974832e-05
20,2.58136265375e-05,2.68431792629e-05,2.40658027045e-05,2.51278209338e-05
21,2.49735031651e-05,2.5678097703e-05,2.57338701259e-05,2.80458765993e-05
22,3.83750345875e-05,2.46385757575e-05,2.46666069593e-05,2.51368124295e-05
23,2.52157183414e-05,2.36999397867e-05,2.39196633315e-05,2.20990932967e-05
24,2.52183250086e-05,2.29034475249e-05,2.21168175495e-05,2.13871252984e-05
25,2.51479647473e-05,2.22543248808e-05,1.94943285551e-05,2.14273992013e-05
26,2.4311787054e-05,2.17761526913e-05,2.22529291628e-05,2.12336980473e-05
27,1.74462044532e-05,2.14317167245e-05,1.47597191655e-05,1.49725206232e-05
28,2.06927348103e-05,2.11169026669e-05,1.20015028774e-05,1.46225689066e-05
29,2.13515565079e-05,2.07904542741e-05,1.22311776511e-05,1.27922336131e-05
30,2.02379291667e-05,2.03503089143e-05,1.70732723082e-05,1.43400454485e-05
31,3.08207161505e-05,1.96830574274e-05,1.63380453848e-05,1.84025491946e-05
32,1.72237653136e-05,1.8925344707e-05,1.46407395765e-05,1.3433007855e-05
33,1.74698037899e-05,1.82718263787e-05,1.63976272899e-05,1.28314517708e-05
34,2.01778388491e-05,1.77729798698e-05,1.55002780098e-05,1.63043624564e-05
35,2.02548241551e-05,1.73909071717e-05,1.47478860176e-05,1.43734661752e-05
36,2.37086549812e-05,1.70548701278e-05,1.962365738e-05,1.8078704592e-05
37,1.75116939681e-05,1.67544212603e-05,1.49087548144e-05,1.90869649724e-05
38,1.44326240293e-05,1.64218437077e-05,1.11620450147e-05,1.36682604508e-05
39,1.35492041903e-05,1.59736196139e-05,1.72582618722e-05,1.43695682259e-05
40,1.43383656886e-05,1.53894418115e-05,1.53243668696e-05,1.19358916247e-05
41,1.26997054452e-05,1.48006379978e-05,9.45665146123e-06,1.37121840895e-05
42,1.40778991092e-05,1.42828267812e-05,8.96159484708e-06,1.52043571224e-05
43,9.20896710199e-06,1.38381171302e-05,1.21881801281e-05,1.00927086992e-05
44,1.22624507884e-05,1.34524678519e-05,1.64514017279e-05,9.28105129489e-06
45,1.41013994809e-05,1.31100746057e-05,1.06324095404e-05,1.28926915357e-05
46,1.34042601819e-05,1.28022268774e-05,1.13988801669e-05,1.37149315906e-05
47,1.59323593003e-05,1.25260257065e-05,1.17556850808e-05,8.83413997209e-06
48,1.45411497961e-05,1.22946837556e-05,1.06851057875e-05,9.3432503216e-06
49,1.36508076596e-05,1.21227521171e-05,1.06569586372e-05,8.90354269991e-06
50,1.00020707021e-05,1.19958945745e-05,8.93114932701e-06,7.54944334548e-06
51,8.8450647847e-06,1.18686554598e-05,7.28056994749e-06,8.1584454558e-06
52,9.71679895471e-06,1.16826233193e-05,1.04431802419e-05,7.28961655788e-06
53,8.71821503164e-06,1.14871059833e-05,6.45118111096e-06,8.23459819541e-06
54,7.83469779142e-06,1.12954760538e-05,6.67115224382e-06,1.13914750002e-05
55,8.18476126515e-06,1.10809241661e-05,7.33114833959e-06,9.01130437651e-06
56,8.98295460687e-06,1.08922204856e-05,1.14147437696e-05,6.44900454536e-06
57,8.89428891168e-06,1.07462359418e-05,6.40191557764e-06,5.98393165229e-06
58,5.48200392956e-06,1.06218267307e-05,5.08802582185e-06,6.7851212378e-06
59,5.98146602415e-06,1.05039040807e-05,6.78724006176e-06,1.07098333625e-05
60,5.13633451077e-06,1.03938667155e-05,9.33910068191e-06,6.35211061346e-06
61,4.18588571289e-06,1.02881307142e-05,8.26001138379e-06,5.42887050374e-06
62,5.06742698387e-06,1.01767365912e-05,5.11421946837e-06,7.85851629378e-06
63,6.14237098386e-06,1.00550254741e-05,5.51827647126e-06,6.77584090911e-06
64,6.2686014932e-06,9.92440294607e-06,7.81704912701e-06,5.10754993593e-06
65,5.17464797505e-06,9.79014310668e-06,7.51977132902e-06,6.99713873967e-06
66,1.0498918359e-05,9.66838394199e-06,6.81435569036e-06,9.31782607157e-06
67,9.42494286831e-06,9.57530895539e-06,6.0641196691e-06,7.74982390516e-06
68,8.93827998093e-06,9.50849441619e-06,7.80907189529e-06,5.04862731029e-06
69,7.3541169266e-06,9.4306165472e-06,8.71907858127e-06,4.39450831492e-06
70,7.45968872492e-06,9.31013038995e-06,4.79856665874e-06,3.7953159355e-06
71,7.84800906637e-06,9.13946149802e-06,4.30712080048e-06,4.58894824586e-06
72,8.70237998323e-06,8.94654329444e-06,4.82414858833e-06,6.14530973911e-06
73,1.03954353276e-05,8.75319697891e-06,5.28654575276e-06,6.84465121762e-06
74,1.06011225176e-05,8.57626110808e-06,9.77696862668e-06,6.74998865854e-06
75,8.7732098708e-06,8.42200351635e-06,6.8868264041e-06,5.75842026803e-06
76,7.5827321097e-06,8.29410025608e-06,4.7294696162e-06,5.89884247328e-06
77,2.46388827401e-06,8.19483584633e-06,4.8182424116e-06,6.09407087167e-06
78,2.47193748293e-06,8.12492505687e-06,6.30618790679e-06,4.351834688e-06
79,3.14849471487e-06,8.07822115057e-06,3.36509677776e-06,3.98854291581e-06
80,3.41410968182e-06,8.05344813475e-06,3.02405933359e-06,4.97750233181e-06
81,3.40679539816e-06,8.07446136896e-06,3.65729063889e-06,2.96454107047e-06
82,4.91089858613e-06,8.15120968866e-06,7.46644921522e-06,3.49664936917e-06
83,5.07379994953e-06,8.12455918825e-06,2.93813631235e-06,2.80601210124e-06
84,2.51883567505e-06,8.09866858998e-06,2.24351829053e-06,2.64089054444e-06
85,3.84527151874e-06,8.07697197461e-06,2.82849993291e-06,3.50897314778e-06
86,4.40884755666e-06,8.07085295996e-06,3.69151808491e-06,4.78117308073e-06
87,2.91772196684e-06,8.08790478541e-06,3.99370151557e-06,4.23259814188e-06
88,3.07912157598e-06,8.1080424571e-06,2.35422189976e-06,3.92219991535e-06
89,1.33704809761e-07,8.11507176774e-06,2.75029559596e-06,3.80865022156e-06
90,1.18290354815e-07,8.10951782968e-06,3.2741961258e-06,3.1485418544e-06
91,1.41217567229e-09,8.09203898584e-06,2.91633029529e-06,4.10892604125e-06
92,5.68808439169e-13,8.05070702721e-06,2.18779895371e-06,4.064161552e-06
93,5.68814348997e-13,7.99451559681e-06,1.90638959501e-06,2.92784854174e-06
94, ,7.95310710762e-06,2.47487687204e-06,2.46206172681e-06
95, ,7.94843572959e-06,3.10115324884e-06,2.15941704837e-06
96, ,7.9644075588e-06,3.29468465687e-06,1.81622247337e-06
97, ,7.96515955405e-06,1.87142329002e-06,2.5644586092e-06
98, ,7.93343518853e-06,1.84083375429e-06,1.73247159509e-06
99, ,7.86046347687e-06,1.43281108627e-06,1.61812138782e-06
100, ,7.75539928041e-06,1.13732028267e-06,2.04691634109e-06
101, ,7.62426430974e-06,1.85259475569e-06,2.56377733285e-06
102, ,7.48300372329e-06,1.20200349904e-06,1.81393755745e-06
103, ,7.34165817751e-06,1.28164991975e-06,2.00939772158e-06
104, ,7.20323357529e-06,1.70864661597e-06,2.84331442976e-06
105, ,7.07442204229e-06,1.53728593676e-06,2.16117828108e-06
106, ,6.95727926605e-06,1.42365896009e-06,1.72533118798e-06
107, ,6.85144193054e-06,3.73328750364e-06,1.89860644486e-06
108, ,6.75500248776e-06,4.57796459445e-06,1.52725078112e-06
109, ,6.66613556982e-06,4.13304051282e-06,1.5574519804e-06
110, ,6.58218016721e-06,3.26162338183e-06,1.35372969451e-06
111, ,6.50113578411e-06,4.0216053515e-06,1.25020595633e-06
112, ,6.42439184364e-06,2.15170120881e-06,1.87693855295e-06
113, ,6.35509907446e-06,1.92517477711e-06,1.46665730488e-06
114, ,6.29363284639e-06,2.15963945328e-06,2.03314309312e-06
115, ,6.24070666156e-06,4.43824646305e-06,3.32842192329e-06
116, ,6.19508573419e-06,3.80057628037e-06,3.49144281754e-06
117, ,6.1542082579e-06,3.18207399465e-06,3.44037440719e-06
118, ,6.11776012171e-06,4.04134341083e-06,4.30622038822e-06
119, ,6.08379296381e-06,2.59755115816e-06,2.53203877183e-06
120, ,6.05228024661e-06,3.84593843593e-06,2.22310667697e-06
121, ,6.02301345061e-06,1.93635040594e-06,1.8880321552e-06
122, ,5.99623860986e-06,2.01029960543e-06,2.54519054109e-06
123, ,5.97237805388e-06,2.54030648468e-06,3.8103671253e-06
124, ,5.95261030123e-06,3.94286396964e-06,6.56017788113e-06
125, ,5.94054483114e-06,2.46847932347e-06,4.50403589402e-06
126, ,5.92687231585e-06,1.97600473395e-06,3.40747492538e-06
127, ,5.90556391137e-06,2.68174176434e-06,5.01267020797e-06
128, ,5.86501113214e-06,2.95145664948e-06,4.54231807243e-06
129, ,5.80959559069e-06,3.72586475885e-06,4.40448069825e-06
130, ,5.74726662463e-06,1.31246725589e-06,5.22454527858e-06
131, ,5.68604955481e-06,1.0180486492e-06,4.01259242529e-06
132, ,5.63251588516e-06,9.42532815254e-07,3.58944124996e-06
133, ,5.59208530832e-06,1.5745209429e-06,4.29619931282e-06
134, ,5.56859429668e-06,7.8945380254e-07,4.39792018166e-06
135, ,5.56483477642e-06,7.32547974274e-07,2.75517248469e-06
136, ,5.5965204654e-06,9.33412787667e-07,2.34013806369e-06
137, ,5.64016392276e-06,1.86600779965e-06,2.1935172004e-06
138, ,5.63268887199e-06,1.11373502768e-06,2.90304831623e-06
139, ,5.64976849469e-06,1.30659692018e-06,4.24104423564e-06
140, ,5.67139215947e-06,1.69457726244e-06,2.18452599317e-06
141, ,5.69528399453e-06,2.18992388289e-06,2.36423566524e-06
142, ,5.72328147078e-06,3.84097824309e-06,4.25470651249e-06
143, ,5.70503690661e-06,2.25546772996e-06,5.44930774008e-06
144, ,5.68967620631e-06,4.1028384617e-06,4.7444561085e-06
145, ,5.68554193097e-06,3.735545659e-06,3.21042476526e-06
146, ,5.68405024359e-06,3.35126085197e-06,3.34852576609e-06
147, ,5.67484061928e-06,1.46827271141e-06,2.32157937489e-06
148, ,5.65271378126e-06,1.23963459567e-06,2.09417619235e-06
149, ,5.6141459233e-06,1.80163626672e-06,1.92837206039e-06
150, ,5.55882970676e-06,1.43365684091e-06,2.34492929904e-06
151, ,5.48774799864e-06,1.64859622839e-06,2.08169589599e-06
152, ,5.40504028398e-06,1.79577801552e-06,2.68540716648e-06
153, ,5.31708626627e-06,3.11323388134e-06,3.22632455779e-06
154, ,5.22993749958e-06,3.95335109687e-06,1.91092259465e-06
155, ,5.15006401706e-06,4.13643837455e-06,1.70690984424e-06
156, ,5.08297041199e-06,2.68757981049e-06,1.65775929997e-06
157, ,5.0334563031e-06,2.37308258422e-06,1.95654711107e-06
158, ,5.00720957473e-06,2.93973265712e-06,3.26068178325e-06
159, ,5.13375553431e-06,2.66871205323e-06,2.78402585366e-06
160, ,8.04299978833e-06,3.08288171295e-06,2.11065592223e-06
161, ,6.1942976866e-06,3.46445107745e-06,3.30851110472e-06
162, ,5.6640028773e-06,2.46011941645e-06,1.57354383138e-06
163, ,5.29379886425e-06,2.47329355036e-06,1.27235912865e-06
164, ,5.01076245854e-06,3.6208058857e-06,1.28994632662e-06
165, ,4.79170841325e-06,2.9687040873e-06,1.18188789091e-06
166, ,4.61754757078e-06,2.37614672203e-06,1.52591262349e-06
167, ,4.47559819947e-06,3.75354265671e-06,1.43923348401e-06
168, ,4.35643812284e-06,2.29603715701e-06,2.165214265e-06
169, ,4.25408069226e-06,1.912635087e-06,3.89113735836e-06
170, ,4.16438054518e-06,1.96299726223e-06,4.03387447709e-06
171, ,4.08475228784e-06,3.21363373808e-06,3.37164113472e-06
172, ,4.01403086379e-06,1.47626344223e-06,4.41909272682e-06
173, ,3.95160560036e-06,1.43442869445e-06,1.75182224363e-06
174, ,3.89726498739e-06,2.13308788024e-06,1.65520579993e-06
175, ,3.85085918876e-06,3.28188477358e-06,1.84544165514e-06
176, ,3.81161008081e-06,2.05780168371e-06,1.27549765925e-06
177, ,3.77889112676e-06,1.48404521004e-06,1.34829231355e-06
178, ,3.75250902553e-06,1.67356979554e-06,2.13008468669e-06
179, ,3.73228798031e-06,2.11123039397e-06,2.35175089886e-06
180, ,3.71605262577e-06,1.11926259568e-06,2.75731483982e-06
181, ,3.70070742635e-06,1.39554209955e-06,2.35104604833e-06
182, ,3.68537715716e-06,1.86136358204e-06,2.48389634028e-06
183, ,3.66964824171e-06,1.6809506698e-06,2.09569790555e-06
184, ,3.65357897958e-06,1.27373673807e-06,2.76438664304e-06
185, ,3.63680667717e-06,1.05199407364e-06,2.73956444691e-06
186, ,3.61936831026e-06,1.13291216281e-06,2.46151743937e-06
187, ,3.60189328932e-06,2.1035719608e-06,1.72417669603e-06
188, ,3.58599537321e-06,1.50924891701e-06,1.77495680972e-06
189, ,3.5717768908e-06,1.14818117241e-06,1.68949620367e-06
190, ,3.55981584006e-06,1.13602722877e-06,1.69437992338e-06
191, ,3.55224421974e-06,1.26408960198e-06,1.51228014299e-06
192, ,3.54570142489e-06,6.19547829696e-07,1.68874703663e-06
193, ,3.53729270873e-06,5.87172313209e-07,2.52803118117e-06
194, ,3.52587562687e-06,7.05798787811e-07,2.3227225531e-06
195, ,3.51061854766e-06,1.0049220267e-06,3.29319787204e-06
196, ,3.4900774513e-06,7.59415744666e-07,2.0458702387e-06
197, ,3.46240449224e-06,9.37707402961e-07,2.00431116108e-06
198, ,3.42781774784e-06,1.67269885299e-06,2.65324559983e-06
199, ,3.3873617096e-06,1.98205958047e-06,3.08878667832e-06
200, ,3.34242921289e-06,2.06922462775e-06,2.25300556592e-06
201, ,3.29470882266e-06,1.92510579815e-06,2.76219157698e-06
202, ,3.24613957018e-06,1.94973004761e-06,2.99503982015e-06
203, ,3.19874840533e-06,2.73032449392e-06,2.97061140413e-06
204, ,3.15473979709e-06,3.9209585445e-06,3.1790199201e-06
205, ,3.11694335742e-06,4.49370720047e-06,5.12348399504e-06
206, ,3.04657962725e-06,2.82202171149e-06,6.58530164101e-06
207, ,3.03519781536e-06,3.80635713042e-06,4.28513613326e-06
208, ,3.02405687062e-06,1.61620866345e-06,2.63149751338e-06
209, ,3.01582907037e-06,1.21495307585e-06,2.52542870455e-06
210, ,3.00553628192e-06,1.26662029417e-06,3.44756200983e-06
211, ,2.99155810704e-06,3.01856983246e-06,1.95554819256e-06
212, ,2.97423337513e-06,1.57099676506e-06,2.02393948177e-06
213, ,2.9541504547e-06,1.77151605898e-06,2.52952157409e-06
214, ,2.93186074465e-06,3.19159078439e-06,2.76527437099e-06
215, ,2.90801090791e-06,2.97221974448e-06,1.55497137107e-06
216, ,2.88280702462e-06,1.74920808579e-06,1.47794411346e-06
217, ,2.85715750066e-06,2.25979668584e-06,1.71562521646e-06
218, ,2.83225172858e-06,2.33299991764e-06,2.6619321802e-06
219, ,2.8095093928e-06,1.50582631829e-06,4.49332332635e-06
220, ,2.79067627405e-06,1.58738061526e-06,2.66393983215e-06
221, ,2.77778955073e-06,1.82538390041e-06,3.01632833894e-06
222, ,2.77304258135e-06,1.92691539893e-06,3.31099742911e-06
223, ,2.80900777671e-06,3.07936003015e-06,3.1093574689e-06
224, ,3.1716245971e-06,2.1173862804e-06,2.26641567888e-06
225, ,2.99390060772e-06,2.06163321563e-06,2.24185276503e-06
226, ,2.93352793066e-06,2.67206618026e-06,2.37176089518e-06
227, ,2.88279557219e-06,3.84691061637e-06,2.03674367679e-06
228, ,2.83306278484e-06,1.74229479987e-06,1.80112514624e-06
229, ,2.7836927573e-06,1.66292914625e-06,2.04942808235e-06
230, ,2.73538571512e-06,2.59663072192e-06,1.73599537045e-06
231, ,2.68904446808e-06,1.91606188727e-06,2.13955047446e-06
232, ,2.64567802458e-06,1.1610303363e-06,3.28001789169e-06
233, ,2.60612922071e-06,1.09716741869e-06,2.71110922735e-06
234, ,2.57100186997e-06,1.47009046953e-06,2.2827275247e-06
235, ,2.54089632044e-06,2.30640556963e-06,2.86301553633e-06
236, ,2.5161858912e-06,6.84001774639e-07,2.08579672226e-06
237, ,2.49704236431e-06,4.56963343402e-07,3.02271510149e-06
238, ,2.4834944573e-06,4.95280415731e-07,1.11909333518e-06
239, ,2.47548463489e-06,5.98908509135e-07,7.90843873073e-07
240, ,2.47283315264e-06,9.66493995909e-07,9.42204839826e-07
241, ,2.54526023652e-06,3.22444921852e-07,1.31488513463e-06
242, ,3.03828477914e-06,2.80453585407e-07,6.78805627643e-07
243, ,2.68808937471e-06,3.40941440436e-07,5.38984288421e-07
244, ,2.64073129029e-06,4.07369155696e-07,6.49706939571e-07
245, ,2.62307144025e-06,1.94575204791e-07,9.34549192981e-07
246, ,2.61376641908e-06,1.64914220381e-07,7.36318548054e-07
247, ,2.60728018645e-06,2.08033553767e-07,6.79852381045e-07
248, ,2.6010322316e-06,3.84690681578e-07,6.68223248883e-07
249, ,2.59363083188e-06,2.11193600483e-07,4.26493127995e-07
250, ,2.58482611477e-06,2.15037884922e-07,3.15388705823e-07
251, ,2.57521700183e-06,2.77172048839e-07,3.43360254003e-07
252, ,2.56610728044e-06,6.12425997157e-07,4.36065439916e-07
253, ,2.55953395981e-06,3.22073907304e-07,3.68058947882e-07
254, ,2.55833738311e-06,2.77646458652e-07,4.02710516671e-07
255, ,2.70824220481e-06,3.85805091537e-07,6.53781903231e-07
256, ,2.70065387324e-06,5.80927557045e-07,9.28241846149e-07
257, ,2.70014818377e-06,7.71532305366e-07,1.11649215086e-06
258, ,2.68950468553e-06,3.78048462291e-07,1.7539761997e-06
259, ,2.66764079552e-06,4.87289325215e-07,7.65174624017e-07
260, ,2.63605566011e-06,4.36523557724e-07,7.15810510014e-07
261, ,2.59707750345e-06,7.89779896113e-07,7.32890840148e-07
262, ,2.55347790738e-06,4.52187629651e-07,4.19605244842e-07
263, ,2.50807082508e-06,5.28661893222e-07,4.3091343673e-07
264, ,2.46349962111e-06,8.9153184171e-07,2.93812187453e-07
265, ,2.42238162112e-06,1.34086431531e-06,2.46233149267e-07
266, ,2.38716412873e-06,6.4856848944e-07,4.18249369324e-07
267, ,2.36026816677e-06,6.13176231209e-07,3.08806219721e-07
268, ,2.34433612155e-06,7.21756150822e-07,2.18225755456e-07
269, ,2.34161834941e-06,4.25825220466e-07,2.40587011586e-07
270, ,2.3474828e-06,4.50465052359e-07,3.69625852477e-07
271, ,2.36308854677e-06,6.86266434034e-07,2.72516372827e-07
272, ,2.37148002279e-06,8.07101873092e-07,3.08437137908e-07
273, ,2.36728777941e-06,1.13872872752e-06,3.93107593698e-07
274, ,2.35492757365e-06,1.34434898164e-06,6.00708128446e-07
275, ,2.33497382683e-06,1.062154926e-06,9.25041505754e-07
276, ,2.30894869523e-06,9.62620825251e-07,6.24202721824e-07
277, ,2.27886698993e-06,1.17991986832e-06,5.86946536915e-07
278, ,2.24686472459e-06,8.53649967685e-07,7.83053797716e-07
279, ,2.21499669518e-06,8.96224243859e-07,9.04356218642e-07
280, ,2.1852235016e-06,1.08508737646e-06,1.13558795103e-06
281, ,2.15930881513e-06,1.56021726685e-06,1.7612984441e-06
282, ,2.13889733012e-06,1.19893701596e-06,1.12302855436e-06
283, ,2.12568804188e-06,2.07410652708e-06,8.72805515729e-07
284, ,2.12171693561e-06,2.47766570475e-06,5.48269573647e-07
285, ,2.12950676025e-06,2.25066934863e-06,5.19106780007e-07
286, ,2.13093865191e-06,1.32294095512e-06,5.14775255543e-07
287, ,2.12664262584e-06,1.45553178656e-06,4.64457026376e-07
288, ,2.11586096816e-06,1.44738834145e-06,4.28522313008e-07
289, ,2.09886961384e-06,2.3422362005e-06,3.63802462321e-07
290, ,2.07664162751e-06,1.73576704839e-06,4.412231958e-07
291, ,2.05068084857e-06,2.62803975627e-06,8.14472905875e-07
292, ,2.02228510168e-06,2.55252557177e-06,1.15598640134e-06
293, ,1.99290022595e-06,3.16974063324e-06,1.47883950584e-06
294, ,1.96396931145e-06,4.01986178375e-06,1.77495503875e-06
295, ,1.93670360072e-06,1.68795061819e-06,1.95532896004e-06
296, ,1.91206530553e-06,1.16551304842e-06,1.91233841124e-06
297, ,1.89080854394e-06,1.38431582421e-06,1.86727563386e-06
298, ,1.87328326031e-06,2.84872709641e-06,2.43294243306e-06
299, ,1.8594003329e-06,1.17290472713e-06,9.46280657687e-07
300, ,1.84908793284e-06,7.76564615713e-07,8.11428790715e-07
301, ,1.84230262375e-06,1.13593338822e-06,7.23963842598e-07
302, ,1.83924426939e-06,1.52165222529e-06,1.10009040727e-06
303, ,1.98152466397e-06,9.18003434242e-07,1.106847587e-06
304, ,2.91626466698e-06,9.03415904944e-07,6.2358253723e-07
305, ,2.0502540793e-06,1.87720044414e-06,4.70183636045e-07
306, ,1.92169352015e-06,1.90491814074e-06,5.75213769406e-07
307, ,1.86766638638e-06,1.32131196316e-06,1.2847268596e-06
308, ,1.82829616632e-06,1.45666608199e-06,3.94051587439e-07
309, ,1.7933296734e-06,1.20800259365e-06,3.04391925162e-07
310, ,1.76024295665e-06,9.31393985183e-07,4.42618875402e-07
311, ,1.72848715984e-06,1.00493389133e-06,6.26180709324e-07
312, ,1.69825839082e-06,8.64850066614e-07,3.94020396422e-07
313, ,1.66984250008e-06,1.08283894511e-06,6.3301608803e-07
314, ,1.64344679266e-06,1.7442368378e-06,1.39894759788e-06
315, ,1.61915490804e-06,5.85804585083e-07,1.12255321744e-06
316, ,1.59692756043e-06,3.74171977461e-07,8.12994303977e-07
317, ,1.57662354662e-06,3.57938286219e-07,7.48483722431e-07
318, ,1.55803145963e-06,1.02391413689e-06,5.37761823538e-07
319, ,1.54090360538e-06,2.85973501898e-07,4.2208470067e-07
320, ,1.52497524658e-06,2.45532557684e-07,3.52967769973e-07
321, ,1.50999612687e-06,3.02024841432e-07,4.74090862286e-07
322, ,1.49574593293e-06,4.50698867908e-07,2.58549205619e-07
323, ,1.48204161082e-06,3.40846844537e-07,2.34363480067e-07
324, ,1.46873837039e-06,1.90519916008e-07,3.55109167023e-07
325, ,1.45573702774e-06,2.45405662228e-07,1.69370454024e-06
326, ,1.44297765154e-06,3.34832885384e-07,1.23633232496e-06
327, ,1.43043431093e-06,5.62552626073e-07,1.48077192975e-06
328, ,1.41810980319e-06,2.15678228308e-07,1.73192104487e-06
329, ,1.40602837686e-06,1.65403077354e-07,5.77841807326e-07
330, ,1.39422716706e-06,1.85021135949e-07,4.0917502185e-07
331, ,1.38274527117e-06,5.55224376454e-07,3.60554445644e-07
332, ,1.37163000447e-06,1.43699659918e-07,4.27772999172e-07
333, ,1.36092658384e-06,1.05860837954e-07,3.26418688518e-07
334, ,1.35065827081e-06,1.48366634625e-07,1.80013850698e-07
335, ,1.34086629946e-06,1.53843834825e-07,1.58762909088e-07
336, ,1.33159147135e-06,3.78209467359e-07,1.7160203879e-07
337, ,1.32287175649e-06,1.2763593492e-07,2.97632086674e-07
338, ,1.31474329375e-06,1.0606729852e-07,8.3640060766e-08
339, ,1.3072410141e-06,1.29031982335e-07,6.73787744558e-08
340, ,1.30040093304e-06,2.49378660118e-07,7.68787248617e-08
341, ,1.2942623584e-06,2.2238382256e-07,1.56599402452e-07
342, ,1.28887045903e-06,2.57054492644e-07,5.4374193321e-08
343, ,1.28427898837e-06,2.22812793349e-06,3.69121957338e-08
344, ,1.28055400062e-06,1.56458341523e-06,4.12541412339e-08
345, ,1.27777886354e-06,2.79648269247e-06,4.57666830747e-08
346, ,1.27606022713e-06,2.39578997691e-06,8.19464667093e-08
347, ,1.61828095828e-06,2.11696664769e-06,2.17361706237e-08
348, ,1.55591993663e-06,1.98628906489e-06,1.91500035589e-08
349, ,1.53771583547e-06,2.37229534001e-06,2.3266638696e-08
350, ,1.52185707067e-06,1.15479225914e-06,5.64932762842e-08
351, ,1.50515540416e-06,8.43163739023e-07,1.60686889624e-08
352, ,1.48750972691e-06,7.70006780195e-07,1.10510241798e-08
353, ,1.4692861453e-06,6.39590425691e-07,1.30338941934e-08
354, ,1.45081124966e-06,5.25472579876e-07,1.3832992442e-08
355, ,1.43235221995e-06,4.64256138026e-07,2.16077109085e-08
356, ,1.41406449638e-06,3.1899882935e-07,8.2504938774e-09
357, ,1.3960166837e-06,2.68547896045e-07,7.52985079555e-09
358, ,1.37824625518e-06,3.04793306948e-07,8.90746440405e-09
359, ,1.36079900287e-06,2.14017157964e-07,2.09187064885e-08
360, ,1.34375600896e-06,2.1487901391e-07,6.39449120986e-09
361, ,1.32724610108e-06,2.41019232832e-07,4.44708961705e-09
362, ,1.31145205212e-06,2.03239190596e-07,5.38249985229e-09
363, ,1.29662004684e-06,2.6811462609e-07,6.30643931406e-09
364, ,1.28305709994e-06,3.27820337203e-07,1.50870498712e-08
365, ,1.27113747591e-06,3.54096739225e-07,4.24470737454e-09
366, ,1.26131182974e-06,1.02083660561e-06,3.85477665007e-09
367, ,1.4323607942e-06,1.17186750086e-06,5.10026855886e-09
368, ,1.42568343716e-06,1.09378534872e-06,7.07648193877e-09
369, ,1.42725917909e-06,1.12688562393e-06,9.30701002857e-09
370, ,1.42170081513e-06,1.41016169599e-06,3.22927094281e-09
371, ,1.40883852166e-06,1.02419291469e-06,3.08780547827e-09
372, ,1.39180614182e-06,5.86222465449e-07,3.62682049914e-09
373, ,1.37326777741e-06,6.44196796962e-07,9.25627288444e-09
374, ,1.35473924747e-06,5.80966953852e-07,2.48135423887e-09
375, ,1.33686250465e-06,5.05027561833e-07,1.89509300189e-09
376, ,1.32005960868e-06,5.57981587303e-07,2.38638966138e-09
377, ,1.30470170813e-06,2.99592510129e-07,2.95277980691e-09
378, ,1.29111352347e-06,2.70588514742e-07,6.0437538644e-09
379, ,1.27953126904e-06,3.3187065056e-07,1.72397213997e-09
380, ,1.27013844622e-06,6.01271119526e-07,1.52208923405e-09
381, ,1.2631067292e-06,3.1322908037e-07,1.95537676541e-09
382, ,1.25865557128e-06,2.9330339663e-07,3.66707450687e-09
383, ,1.25710002202e-06,3.29093153791e-07,1.7072654233e-09
384, ,2.44236707621e-06,9.4282173062e-07,1.60626389025e-09
385, ,2.1156474705e-06,2.60295159852e-07,1.39022448824e-09
386, ,2.02159679198e-06,1.85254486606e-07,2.07451847968e-09
387, ,1.96641721821e-06,2.39408479018e-07,1.34644587521e-09
388, ,1.92819771851e-06,3.35256516345e-07,1.34412750912e-09
389, ,1.90127630809e-06,2.51026835353e-07,8.45298045884e-10
390, ,1.88447988596e-06,1.52245777994e-07,1.6981081481e-09
391, ,1.87218689913e-06,1.6756811377e-07,1.68717830202e-09
392, ,1.95418944275e-06,1.88122168403e-07,1.68390085628e-09
393, ,1.94537038736e-06,2.78568376638e-07,1.67627860172e-09
394, ,1.9416284196e-06,1.58794697058e-07,1.67621485754e-09
395, ,1.9324696816e-06,1.83001505439e-07,1.54151008084e-09
396, ,1.91800088982e-06,3.20012733724e-07,1.53950958424e-09
397, ,1.90020242196e-06,1.17120000117e-06,1.53142381545e-09
398, ,1.88163628333e-06,1.44012733438e-06,1.02277512944e-09
399, ,1.86456334997e-06,1.35453897258e-06,4.04067342596e-10
400, ,1.85114190421e-06,1.20566295995e-06,3.86108276327e-10
401, ,1.84317575932e-06,1.32771113077e-06,4.50847823404e-10
402, ,1.84132943888e-06,1.71531638816e-06,4.50847820255e-10
403, ,1.84542466063e-06,2.51954168856e-06, 
404, ,1.87625277972e-06,1.5750521954e-06, 
405, ,1.88708318019e-06,2.28020149238e-06, 
406, ,1.87970082074e-06,1.18982437067e-06, 
407, ,1.86673340174e-06,1.15320334322e-06, 
408, ,1.84892774658e-06,1.32163945263e-06, 
409, ,1.82722360616e-06,1.28562658333e-06, 
410, ,1.80255886022e-06,2.14697215586e-06, 
411, ,1.77603225811e-06,1.74735387454e-06, 
412, ,1.74885004287e-06,1.30574580528e-06, 
413, ,1.72222530358e-06,1.50096986621e-06, 
414, ,1.69729191429e-06,1.26679298242e-06, 
415, ,1.67513467222e-06,6.61721795755e-07, 
416, ,1.65686907147e-06,5.49729151246e-07, 
417, ,1.64374231591e-06,7.85901345118e-07, 
418, ,1.63727537259e-06,1.92230753106e-06, 
419, ,1.63917270941e-06,1.05895404591e-06, 
420, ,1.65513136917e-06,7.62212493274e-07, 
421, ,1.66135291906e-06,1.22747217641e-06, 
422, ,1.66389978361e-06,2.53630599082e-06, 
423, ,1.66994370824e-06,2.07834939223e-06, 
424, ,1.87868885099e-06,1.59877063825e-06, 
425, ,3.08818621267e-06,2.43816763827e-06, 
426, ,2.17404650297e-06,1.92564564716e-06, 
427, ,2.08239049917e-06,2.43364057292e-06, 
428, ,2.06818889993e-06,3.79322381898e-06, 
429, ,2.17457579591e-06,4.64699558885e-06, 
430, ,2.13851802232e-06,5.51463734708e-06, 
431, ,2.12249254269e-06,5.36604617567e-06, 
432, ,2.10659574189e-06,3.70631659132e-06, 
433, ,2.08945959097e-06,2.95588210433e-06, 
434, ,2.07244487244e-06,1.74234708923e-06, 
435, ,2.05678169267e-06,1.79450012907e-06, 
436, ,2.04377064585e-06,2.93646723967e-06, 
437, ,2.03501995837e-06,2.78608079644e-06, 
438, ,2.03437515042e-06,1.87595501589e-06, 
439, ,2.76401207801e-06,1.84303968135e-06, 
440, ,2.56973012813e-06,2.04971756027e-06, 
441, ,2.51279817957e-06,1.43180557609e-06, 
442, ,2.48144989143e-06,1.49761840332e-06, 
443, ,2.45730507535e-06,9.81802260385e-07, 
444, ,2.42383822542e-06,8.29337404597e-07, 
445, ,2.37862692381e-06,1.03524474905e-06, 
446, ,2.32359842866e-06,1.52340505279e-06, 
447, ,2.26209150752e-06,9.52800661069e-07, 
448, ,2.19788644319e-06,7.58616400495e-07, 
449, ,2.13437119829e-06,1.06539067376e-06, 
450, ,2.07406685944e-06,7.42133407799e-07, 
451, ,2.01866468646e-06,8.15583285256e-07, 
452, ,1.96918583514e-06,1.47033511157e-06, 
453, ,1.92619604385e-06,1.55458300933e-06, 
454, ,1.88994724947e-06,1.02557457503e-06, 
455, ,1.86055595587e-06,1.07447902782e-06, 
456, ,1.83814696226e-06,5.33914447664e-07, 
457, ,1.82283474608e-06,5.79071969909e-07, 
458, ,1.81471579599e-06,4.95413051468e-07, 
459, ,1.81381840364e-06,8.46181381289e-07, 
460, ,1.84441795661e-06,1.3838719094e-06, 
461, ,1.91141141063e-06,1.11082374551e-06, 
462, ,1.9080707392e-06,1.03184970173e-06, 
463, ,1.8963003664e-06,7.82944734391e-07, 
464, ,1.9281168142e-06,6.569901341e-07, 
465, ,1.92137003769e-06,5.1805985024e-07, 
466, ,2.05886784991e-06,7.04248676323e-07, 
467, ,2.06640477872e-06,1.19047894284e-06, 
468, ,3.00988169736e-06,1.50177518935e-06, 
469, ,2.50923763798e-06,1.81789162151e-06, 
470, ,2.36070174047e-06,9.16543447096e-07, 
471, ,2.25426175696e-06,7.21585595679e-07, 
472, ,2.16084730957e-06,7.29376490809e-07, 
473, ,2.07898893686e-06,9.22122348985e-07, 
474, ,2.00768895017e-06,3.4354575236e-07, 
475, ,1.9474300492e-06,2.7931502051e-07, 
476, ,1.89760139228e-06,3.14293173226e-07, 
477, ,1.85701141297e-06,5.88358800265e-07, 
478, ,1.82435856072e-06,3.17601570018e-07, 
479, ,1.79852788213e-06,4.95524713663e-07, 
480, ,1.77873731499e-06,8.58311760944e-07, 
481, ,1.7646043987e-06,9.61241655963e-07, 
482, ,1.75616013815e-06,8.78693693268e-07, 
483, ,1.75386105867e-06,6.68449671955e-07, 
484, ,1.88786166254e-06,7.61106691288e-07, 
485, ,5.45423155439e-06,3.12465905725e-07, 
486, ,3.46173772383e-06,2.39679294772e-07, 
487, ,2.96462275571e-06,2.74149014412e-07, 
488, ,2.74979104842e-06,4.37602673223e-07, 
489, ,2.62644384176e-06,2.47775555492e-07, 
490, ,2.54613568321e-06,2.2566423315e-07, 
491, ,2.49619046001e-06,3.17110996142e-07, 
492, ,2.47427463946e-06,6.015051063e-07, 
493, ,2.47609316451e-06,6.48202663232e-07, 
494, ,2.49817257611e-06,1.02892045158e-06, 
495, ,2.58862361978e-06,1.36728820536e-06, 
496, ,2.59145769498e-06,1.42227227046e-06, 
497, ,2.56805815551e-06,1.96730551333e-06, 
498, ,2.52141177557e-06,2.64178681184e-06, 
499, ,2.45931013037e-06,1.5963828474e-06, 
500, ,2.39346644757e-06,6.6169518094e-07, 


==> OT-10K-costfunction.dat <==
iteration,Newton,Lloyd,LBFGS,20LBFGS
0,0.00329869173499,0.00329869173499,0.00329869173499,0.00329869173499
1,3.80335178341e-05,3.7959770482e-05,0.0032960886349,0.0032960886349
2,3.49369658017e-05,3.50338829318e-05,7.21985314101e-05,7.21985314101e-05
3,3.3572199504e-05,3.41072385433e-05,3.50916829655e-05,3.50916829655e-05
4,3.30654184256e-05,3.36023425296e-05,3.38940441566e-05,3.38940441566e-05
5,3.26223414656e-05,3.32671571364e-05,3.31999778582e-05,3.31999778582e-05
6,3.21208148793e-05,3.30211225897e-05,3.27954317208e-05,3.27954317208e-05
7,3.19531089032e-05,3.28332766469e-05,3.24892964672e-05,3.24892964672e-05
8,3.17894137153e-05,3.26859769108e-05,3.22592045747e-05,3.22592045747e-05
9,3.16735907307e-05,3.25690150942e-05,3.21177582845e-05,3.21177582845e-05
10,3.16205905898e-05,3.24734353123e-05,3.19981199182e-05,3.19981193457e-05
11,3.15938045181e-05,3.23932597714e-05,3.19129169914e-05,3.19128973713e-05
12,3.15224523067e-05,3.23248297842e-05,3.18373246117e-05,3.18372845722e-05
13,3.15006003031e-05,3.22657421399e-05,3.17794779381e-05,3.17794990628e-05
14,3.14938352951e-05,3.22142393494e-05,3.17295824248e-05,3.17295540249e-05
15,3.14896030542e-05,3.21688226507e-05,3.16876352615e-05,3.16874341047e-05
16,3.14707446847e-05,3.21282279384e-05,3.16561809413e-05,3.16554527281e-05
17,3.14409630061e-05,3.20915174292e-05,3.1634961457e-05,3.16353369707e-05
18,3.14317142145e-05,3.20580551677e-05,3.1612881144e-05,3.16134484511e-05
19,3.14240948308e-05,3.20274212205e-05,3.15942984738e-05,3.15955491701e-05
20,3.14180465171e-05,3.19993145451e-05,3.15786677794e-05,3.15798207495e-05
21,3.14122835883e-05,3.19735241971e-05,3.1565297135e-05,3.15647830318e-05
22,3.14030851103e-05,3.19499034204e-05,3.15460171374e-05,3.15478254253e-05
23,3.13973265651e-05,3.19282853534e-05,3.15300980789e-05,3.15312819298e-05
24,3.13936719813e-05,3.19084563278e-05,3.15182937454e-05,3.1519486154e-05
25,3.13910492071e-05,3.18901928223e-05,3.15059367666e-05,3.15062601193e-05
26,3.13900047676e-05,3.18732763339e-05,3.14919554425e-05,3.14938863506e-05
27,3.13885287857e-05,3.18574963027e-05,3.14792453467e-05,3.14812803646e-05
28,3.13835605529e-05,3.1842661487e-05,3.14763672949e-05,3.14676019593e-05
29,3.13794183757e-05,3.18286062893e-05,3.14592085619e-05,3.14574982493e-05
30,3.13762382433e-05,3.18152036156e-05,3.14519763117e-05,3.14510522828e-05
31,3.13744580737e-05,3.18023776701e-05,3.14454599405e-05,3.14444987186e-05
32,3.1372555087e-05,3.17901008417e-05,3.14395577631e-05,3.14422714979e-05
33,3.13712173693e-05,3.17783766713e-05,3.14340645327e-05,3.14355263815e-05
34,3.13695652945e-05,3.1767213416e-05,3.14286044653e-05,3.14311363427e-05
35,3.13673798169e-05,3.17566016019e-05,3.1423370655e-05,3.1427044018e-05
36,3.13648525359e-05,3.17465092444e-05,3.14201347442e-05,3.14225891503e-05
37,3.13632131853e-05,3.17368932036e-05,3.14159265386e-05,3.14180570338e-05
38,3.13601956523e-05,3.17277063763e-05,3.14121991697e-05,3.14142577865e-05
39,3.13594472123e-05,3.17188974427e-05,3.14093866086e-05,3.14114546409e-05
40,3.135796725e-05,3.17104252873e-05,3.14071617288e-05,3.1408201009e-05
41,3.13568017143e-05,3.17022616549e-05,3.14031828463e-05,3.14054394707e-05
42,3.13563817328e-05,3.16943818937e-05,3.1401045755e-05,3.14026818493e-05
43,3.1354957983e-05,3.16867748376e-05,3.1399104811e-05,3.14004256924e-05
44,3.13542308645e-05,3.16794423666e-05,3.13975192853e-05,3.13981229685e-05
45,3.13535866069e-05,3.16724014846e-05,3.13953011195e-05,3.13964659978e-05
46,3.13532007448e-05,3.16656687811e-05,3.13938503356e-05,3.13951322133e-05
47,3.13529508762e-05,3.16592488494e-05,3.13919656714e-05,3.13929557709e-05
48,3.13527849583e-05,3.1653136316e-05,3.13900669897e-05,3.1390238835e-05
49,3.13518977724e-05,3.16473219077e-05,3.13872628442e-05,3.13878765948e-05
50,3.13510883615e-05,3.16417930359e-05,3.13845285075e-05,3.13849654324e-05
51,3.13506515898e-05,3.16365319686e-05,3.13826985853e-05,3.13830230155e-05
52,3.13503737479e-05,3.16315188868e-05,3.13817128919e-05,3.13820177945e-05
53,3.13500375737e-05,3.16267334521e-05,3.13802530444e-05,3.1380625668e-05
54,3.1349383539e-05,3.16221576231e-05,3.13789154241e-05,3.13791256992e-05
55,3.13489689994e-05,3.16177768698e-05,3.13779473994e-05,3.13781769204e-05
56,3.1348416739e-05,3.16135797639e-05,3.13767794059e-05,3.13770332746e-05
57,3.13479860599e-05,3.16095578425e-05,3.13758457598e-05,3.13760402621e-05
58,3.13479481399e-05,3.16057077783e-05,3.13748518427e-05,3.13747509453e-05
59,3.13469685311e-05,3.16020263315e-05,3.13737628746e-05,3.13737949575e-05
60,3.13466522301e-05,3.15985082451e-05,3.13728864661e-05,3.13728636883e-05
61,3.13460772616e-05,3.15951459398e-05,3.1371529981e-05,3.13723812607e-05
62,3.1344917118e-05,3.15919290474e-05,3.13701634296e-05,3.13711259998e-05
63,3.13446640223e-05,3.15888451359e-05,3.13683477113e-05,3.13702276525e-05
64,3.13443899063e-05,3.15858791947e-05,3.13670101175e-05,3.13691516955e-05
65,3.13433792035e-05,3.15830144376e-05,3.13657367792e-05,3.13681505441e-05
66,3.13432169498e-05,3.15802341419e-05,3.13644295858e-05,3.1367280706e-05
67,3.13431607066e-05,3.15775228508e-05,3.13633484117e-05,3.13658223791e-05
68,3.13430980393e-05,3.15748670678e-05,3.13625973347e-05,3.13647748809e-05
69,3.13429004962e-05,3.15722533916e-05,3.1361822588e-05,3.13633943841e-05
70,3.13428743162e-05,3.15696682865e-05,3.13613920429e-05,3.13621924171e-05
71,3.13427296604e-05,3.15670981769e-05,3.13606808541e-05,3.1360855004e-05
72,3.13422921813e-05,3.15645295548e-05,3.13601786582e-05,3.13595628422e-05
73,3.13421921088e-05,3.15619486536e-05,3.13593735765e-05,3.13571934044e-05
74,3.13420608616e-05,3.15593422196e-05,3.13580939054e-05,3.13544515984e-05
75,3.13419731849e-05,3.15567023343e-05,3.13568200226e-05,3.13533675986e-05
76,3.13413998987e-05,3.15540313278e-05,3.13553228595e-05,3.13527124242e-05
77,3.13410396887e-05,3.1551343367e-05,3.13536619073e-05,3.13507256036e-05
78,3.13408248154e-05,3.15486566173e-05,3.13513222503e-05,3.13501321501e-05
79,3.13405923904e-05,3.15459895241e-05,3.1350614557e-05,3.13497778918e-05
80,3.13404211883e-05,3.15433575895e-05,3.13493417908e-05,3.13490121076e-05
81,3.13403547921e-05,3.15407725479e-05,3.13485318072e-05,3.13485866379e-05
82,3.13401243056e-05,3.1538243654e-05,3.13480031406e-05,3.13477934729e-05
83,3.13400782602e-05,3.15357781138e-05,3.13471618785e-05,3.13472693124e-05
84,3.13398985739e-05,3.15333812922e-05,3.13465139014e-05,3.13469109373e-05
85,3.13397578462e-05,3.15310564975e-05,3.13457873346e-05,3.13465170572e-05
86,3.13397062832e-05,3.15288049293e-05,3.13451978935e-05,3.13459919333e-05
87,3.13395144842e-05,3.15266262711e-05,3.13447129619e-05,3.13456195152e-05
88,3.13391922395e-05,3.15245189521e-05,3.13442081261e-05,3.13452499101e-05
89,3.13386188417e-05,3.15224798409e-05,3.1343520788e-05,3.13448844378e-05
90,3.13378676482e-05,3.15205047055e-05,3.13429211992e-05,3.13445793907e-05
91,3.13374115326e-05,3.1518588671e-05,3.13421795972e-05,3.13440623886e-05
92,3.13371363474e-05,3.15167260626e-05,3.13415717111e-05,3.13438408173e-05
93,3.13364880901e-05,3.15149101225e-05,3.13412099933e-05,3.13436258088e-05
94,3.13363884008e-05,3.15131338128e-05,3.1340941756e-05,3.1343374986e-05
95,3.13362684735e-05,3.15113917737e-05,3.13405999599e-05,3.1343135006e-05
96,3.13360702457e-05,3.15096798848e-05,3.13403185139e-05,3.1342905356e-05
97,3.1335651726e-05,3.15079940167e-05,3.13401003259e-05,3.13426348212e-05
98,3.13353254484e-05,3.15063303506e-05,3.13399332741e-05,3.13423468955e-05
99,3.13348973984e-05,3.15046858909e-05,3.13397949749e-05,3.13419406763e-05
100,3.1334560483e-05,3.15030590957e-05,3.13396589342e-05,3.13414249037e-05
101,3.1334337126e-05,3.15014493557e-05,3.1339526188e-05,3.13409656574e-05
102,3.1334223534e-05,3.14998567052e-05,3.13393799308e-05,3.13404837981e-05
103,3.13341348409e-05,3.14982811338e-05,3.13392567072e-05,3.13400992938e-05
104,3.1333993394e-05,3.14967218918e-05,3.13390119971e-05,3.1339847528e-05
105,3.13339931661e-05,3.1495177656e-05,3.13388606968e-05,3.13396621945e-05
106,3.13339926539e-05,3.14936477923e-05,3.1338724265e-05,3.13393623403e-05
107,3.13339926166e-05,3.14921327905e-05,3.13386001007e-05,3.13390816553e-05
108,3.13339926162e-05,3.14906344668e-05,3.13384737143e-05,3.13388270709e-05
109,3.13339926141e-05,3.14891567177e-05,3.1338336275e-05,3.13385580247e-05
110,3.13339926139e-05,3.14877045529e-05,3.13382214127e-05,3.13384162271e-05
111, ,3.14862836796e-05,3.13380469346e-05,3.13382157607e-05
112, ,3.14848992847e-05,3.13378618457e-05,3.13379907536e-05
113, ,3.14835555905e-05,3.13376836932e-05,3.13377536933e-05
114, ,3.14822551626e-05,3.13374850764e-05,3.13375016275e-05
115, ,3.14809987017e-05,3.13373387667e-05,3.13372731221e-05
116, ,3.14797850833e-05,3.13371575845e-05,3.13370508106e-05
117, ,3.14786121798e-05,3.13368767366e-05,3.13368719237e-05
118, ,3.14774778747e-05,3.13366507447e-05,3.13366539108e-05
119, ,3.14763801789e-05,3.13363762424e-05,3.13364421188e-05
120, ,3.14753174116e-05,3.13361287286e-05,3.1336194702e-05
121, ,3.14742883515e-05,3.13358650568e-05,3.13358453216e-05
122, ,3.14732916568e-05,3.13356534925e-05,3.13355692755e-05
123, ,3.14723256943e-05,3.13354700447e-05,3.13352140547e-05
124, ,3.1471388902e-05,3.1335245261e-05,3.13348373244e-05
125, ,3.14704799013e-05,3.13351349276e-05,3.13348056407e-05
126, ,3.1469596994e-05,3.13350053284e-05,3.13343089182e-05
127, ,3.14687380988e-05,3.13348478458e-05,3.13341885924e-05
128, ,3.14679014128e-05,3.13347597205e-05,3.13340935977e-05
129, ,3.14670857548e-05,3.13346627098e-05,3.13340227556e-05
130, ,3.14662898842e-05,3.13345832403e-05,3.13339584986e-05
131, ,3.14655127988e-05,3.13345381395e-05,3.1333899742e-05
132, ,3.14647539048e-05,3.13344609396e-05,3.1333815978e-05
133, ,3.14640125973e-05,3.13343659433e-05,3.13337079181e-05
134, ,3.14632880721e-05,3.13343555422e-05,3.13335834853e-05
135, ,3.14625791626e-05,3.13342132587e-05,3.13333328952e-05
136, ,3.14618842796e-05,3.13341441811e-05,3.13331599524e-05
137, ,3.14612017855e-05,3.13340899653e-05,3.13330656683e-05
138, ,3.14605308541e-05,3.13340429654e-05,3.13329828096e-05
139, ,3.14598710885e-05,3.1333998961e-05,3.13329219388e-05
140, ,3.14592222263e-05,3.13339449063e-05,3.13328722425e-05
141, ,3.14585841256e-05,3.13338591864e-05,3.13328128874e-05
142, ,3.1457956536e-05,3.13337825625e-05,3.13327822205e-05
143, ,3.14573389962e-05,3.13337102011e-05,3.13327554233e-05
144, ,3.14567306863e-05,3.13336062173e-05,3.13327335082e-05
145, ,3.14561304303e-05,3.13334921463e-05,3.1332701843e-05
146, ,3.1455536702e-05,3.13334080102e-05,3.13326869558e-05
147, ,3.14549477944e-05,3.13333012426e-05,3.13326614628e-05
148, ,3.14543621249e-05,3.1333176225e-05,3.13326161315e-05
149, ,3.14537790795e-05,3.13329248515e-05,3.13325561793e-05
150, ,3.14531987896e-05,3.13326320601e-05,3.13324595194e-05
151, ,3.14526216978e-05,3.13325466003e-05,3.13324337265e-05
152, ,3.14520482645e-05,3.13323527521e-05,3.13323376864e-05
153, ,3.14514788539e-05,3.13321675563e-05,3.13321546629e-05
154, ,3.14509137368e-05,3.13319885967e-05,3.1332013035e-05
155, ,3.14503532087e-05,3.13318810149e-05,3.13318539635e-05
156, ,3.14497975039e-05,3.13316693447e-05,3.13316933543e-05
157, ,3.14492466021e-05,3.13315280457e-05,3.13314020685e-05
158, ,3.14487002808e-05,3.13314756684e-05,3.13311403009e-05
159, ,3.14481581026e-05,3.13313965026e-05,3.13309948407e-05
160, ,3.14476195069e-05,3.13313601768e-05,3.13308014355e-05
161, ,3.14470842139e-05,3.13313129351e-05,3.13306630091e-05
162, ,3.14465520013e-05,3.1331284038e-05,3.13305599881e-05
163, ,3.14460228174e-05,3.13312657935e-05,3.13303809934e-05
164, ,3.14454965194e-05,3.13312446475e-05,3.1330236355e-05
165, ,3.1444972796e-05,3.13312161158e-05,3.13300117819e-05
166, ,3.14444512113e-05,3.13311986058e-05,3.13298684519e-05
167, ,3.14439315193e-05,3.1331165561e-05,3.13297872505e-05
168, ,3.14434134137e-05,3.13311357754e-05,3.13296724775e-05
169, ,3.14428964989e-05,3.13310955417e-05,3.13295906801e-05
170, ,3.14423802776e-05,3.13310473644e-05,3.13295350736e-05
171, ,3.14418640183e-05,3.13310153191e-05,3.13294533251e-05
172, ,3.14413468859e-05,3.13309629022e-05,3.13293944057e-05
173, ,3.14408283264e-05,3.13309223061e-05,3.13293186347e-05
174, ,3.14403076312e-05,3.13309003023e-05,3.13292609227e-05
175, ,3.14397841607e-05,3.13308847071e-05,3.13292323056e-05
176, ,3.14392592537e-05,3.13308718737e-05,3.13292102342e-05
177, ,3.14387357724e-05,3.1330861151e-05,3.13291930587e-05
178, ,3.14382170124e-05,3.13308506892e-05,3.1329182673e-05
179, ,3.14377059958e-05,3.13308404364e-05,3.13291694543e-05
180, ,3.14372049737e-05,3.13308202565e-05,3.13291576504e-05
181, ,3.14367151728e-05,3.1330786166e-05,3.13291383438e-05
182, ,3.14362370665e-05,3.1330735263e-05,3.13291238145e-05
183, ,3.1435770561e-05,3.13306471918e-05,3.13291124358e-05
184, ,3.14353150753e-05,3.13305717723e-05,3.13291074874e-05
185, ,3.14348697522e-05,3.1330506888e-05,3.13290919719e-05
186, ,3.14344335425e-05,3.13303777955e-05,3.13290867506e-05
187, ,3.14340052651e-05,3.13301254927e-05,3.13290790495e-05
188, ,3.14335836309e-05,3.13300600675e-05,3.13290717431e-05
189, ,3.14331672823e-05,3.13299053941e-05,3.13290647942e-05
190, ,3.1432754936e-05,3.13298361787e-05,3.13290600633e-05
191, ,3.14323455259e-05,3.13297771122e-05,3.13290571355e-05
192, ,3.14319382002e-05,3.13297728721e-05,3.13290548115e-05
193, ,3.14315321826e-05,3.13297080719e-05,3.13290522973e-05
194, ,3.14311266395e-05,3.13296991901e-05,3.13290507461e-05
195, ,3.14307207652e-05,3.1329676221e-05,3.1329049231e-05
196, ,3.14303136645e-05,3.13296609969e-05,3.13290458487e-05
197, ,3.14299042001e-05,3.13296583878e-05,3.13290421815e-05
198, ,3.1429491263e-05,3.13296439021e-05,3.13290362243e-05
199, ,3.14290745371e-05,3.13296405491e-05,3.13290251841e-05
200, ,3.14286541605e-05,3.13296343248e-05,3.13290199522e-05
201, ,3.1428230619e-05,3.13296313095e-05,3.13290156323e-05
202, ,3.14278046526e-05,3.1329628102e-05,3.13290124122e-05
203, ,3.14273771935e-05,3.13296248711e-05,3.13290100695e-05
204, ,3.14269492752e-05,3.13296225155e-05,3.13290070345e-05
205, ,3.14265217945e-05,3.13296201578e-05,3.1329003214e-05
206, ,3.14260955324e-05,3.13296184661e-05,3.13289956537e-05
207, ,3.14256711959e-05,3.13296170349e-05,3.13289900739e-05
208, ,3.14252493547e-05,3.13296159553e-05,3.13289864448e-05
209, ,3.14248304342e-05,3.13296148849e-05,3.1328985147e-05
210, ,3.14244147757e-05,3.13296136099e-05,3.13289832075e-05
211, ,3.14240028183e-05,3.13296125859e-05,3.13289824199e-05
212, ,3.14235951032e-05,3.13296119439e-05,3.13289817067e-05
213, ,3.14231921905e-05,3.13296110915e-05,3.13289809406e-05
214, ,3.14227948389e-05,3.13296108557e-05,3.13289803005e-05
215, ,3.14224037832e-05,3.13296106935e-05,3.1328979884e-05
216, ,3.14220196201e-05,3.13296104261e-05,3.13289794779e-05
217, ,3.14216427509e-05,3.1329610377e-05,3.13289792005e-05
218, ,3.14212733525e-05,3.13296102836e-05,3.13289789762e-05
219, ,3.14209113888e-05,3.132961021e-05,3.1328978845e-05
220, ,3.14205569701e-05,3.13296101506e-05,3.13289787334e-05
221, ,3.14202102761e-05,3.13296100642e-05,3.13289786791e-05
222, ,3.14198713896e-05,3.13296100274e-05,3.13289785558e-05
223, ,3.141954027e-05,3.13296099953e-05,3.13289785214e-05
224, ,3.14192168177e-05,3.13296099729e-05,3.1328978459e-05
225, ,3.14189008347e-05,3.13296099441e-05,3.13289784122e-05
226, ,3.14185920207e-05,3.13296099137e-05,3.13289783539e-05
227, ,3.14182899904e-05,3.13296098872e-05,3.13289783209e-05
228, ,3.14179943383e-05,3.13296098758e-05,3.13289782833e-05
229, ,3.14177047496e-05,3.13296098644e-05,3.13289782348e-05
230, ,3.14174209416e-05,3.13296098529e-05,3.13289781745e-05
231, ,3.14171426631e-05,3.13296098411e-05,3.1328978115e-05
232, ,3.14168696625e-05,3.13296098286e-05,3.1328978051e-05
233, ,3.1416601631e-05,3.13296098196e-05,3.13289779939e-05
234, ,3.14163382237e-05,3.13296098143e-05,3.13289779325e-05
235, ,3.14160790117e-05,3.13296098024e-05,3.13289778652e-05
236, ,3.14158234311e-05,3.13296097953e-05,3.13289778212e-05
237, ,3.14155707702e-05,3.13296097883e-05,3.13289777852e-05
238, ,3.14153201513e-05,3.13296097679e-05,3.13289777322e-05
239, ,3.14150706508e-05,3.13296097566e-05,3.13289777063e-05
240, ,3.14148213789e-05,3.13296097323e-05,3.13289776754e-05
241, ,3.14145715173e-05,3.13296097151e-05,3.13289776477e-05
242, ,3.14143202764e-05,3.13296096806e-05,3.13289776268e-05
243, ,3.14140669905e-05,3.13296096562e-05,3.13289776135e-05
244, ,3.14138111084e-05,3.13296096411e-05,3.13289775864e-05
245, ,3.14135523158e-05,3.13296096297e-05,3.13289775749e-05
246, ,3.14132906905e-05,3.13296095963e-05,3.13289775633e-05
247, ,3.14130264837e-05,3.1329609585e-05,3.13289775494e-05
248, ,3.14127600938e-05,3.13296095692e-05,3.13289775401e-05
249, ,3.14124920618e-05,3.13296095651e-05,3.13289775253e-05
250, ,3.14122229986e-05,3.13296095454e-05,3.13289775097e-05
251, ,3.14119534617e-05,3.13296095399e-05,3.13289775012e-05
252, ,3.14116838782e-05,3.13296095328e-05,3.13289774894e-05
253, ,3.14114145184e-05,3.13296095244e-05,3.13289774791e-05
254, ,3.14111454146e-05,3.13296095192e-05,3.13289774648e-05
255, ,3.14108763269e-05,3.13296095147e-05,3.13289774422e-05
256, ,3.14106067888e-05,3.1329609509e-05,3.13289774182e-05
257, ,3.14103365219e-05,3.1329609509e-05,3.13289770138e-05
258, ,3.1410065803e-05, ,3.13289768044e-05
259, ,3.1409795176e-05, ,3.13289765179e-05
260, ,3.14095253937e-05, ,3.13289761047e-05
261, ,3.14092574447e-05, ,3.13289756404e-05
262, ,3.14089925501e-05, ,3.13289752057e-05
263, ,3.14087318948e-05, ,3.13289750509e-05
264, ,3.14084767032e-05, ,3.13289748905e-05
265, ,3.14082269164e-05, ,3.13289747621e-05
266, ,3.14079839986e-05, ,3.13289746782e-05
267, ,3.14077476117e-05, ,3.13289746422e-05
268, ,3.14075178042e-05, ,3.13289745595e-05
269, ,3.14072941909e-05, ,3.13289745343e-05
270, ,3.14070764579e-05, ,3.13289744898e-05
271, ,3.14068640261e-05, ,3.1328974479e-05
272, ,3.14066562661e-05, ,3.13289744358e-05
273, ,3.14064524573e-05, ,3.1328974424e-05
274, ,3.14062519096e-05, ,3.13289744076e-05
275, ,3.14060540099e-05, ,3.13289743899e-05
276, ,3.14058581555e-05, ,3.1328974389e-05
277, ,3.14056639327e-05, ,3.1328974366e-05
278, ,3.14054709335e-05, ,3.13289743631e-05
279, ,3.14052788886e-05, ,3.13289743531e-05
280, ,3.14050874881e-05, ,3.13289743472e-05
281, ,3.14048964308e-05, ,3.13289743403e-05
282, ,3.14047054628e-05, ,3.13289743341e-05
283, ,3.14045142944e-05, ,3.13289743303e-05
284, ,3.14043227016e-05, ,3.13289743272e-05
285, ,3.14041308903e-05, ,3.13289743209e-05
286, ,3.14039391629e-05, ,3.13289743174e-05
287, ,3.14037479354e-05, ,3.13289743136e-05
288, ,3.14035576429e-05, ,3.1328974307e-05
289, ,3.14033687609e-05, ,3.13289743005e-05
290, ,3.14031817237e-05, ,3.13289742914e-05
291, ,3.14029969175e-05, ,3.13289742602e-05
292, ,3.14028146607e-05, ,3.13289627177e-05
293, ,3.14026351621e-05, ,3.13289627163e-05
294, ,3.14024585902e-05, ,3.13289611173e-05
295, ,3.14022848348e-05, ,3.13289582127e-05
296, ,3.14021137998e-05, ,3.13289560633e-05
297, ,3.14019452014e-05, ,3.13289523214e-05
298, ,3.14017785525e-05, ,3.13289483665e-05
299, ,3.14016133579e-05, ,3.1328944236e-05
300, ,3.14014493675e-05, ,3.13289441653e-05
301, ,3.14012864328e-05, ,3.13289397488e-05
302, ,3.14011246086e-05, ,3.13289388774e-05
303, ,3.14009639454e-05, ,3.1328937301e-05
304, ,3.14008044898e-05, ,3.13289362346e-05
305, ,3.14006462593e-05, ,3.13289351831e-05
306, ,3.14004893153e-05, ,3.13289348459e-05
307, ,3.14003336404e-05, ,3.13289342188e-05
308, ,3.14001791752e-05, ,3.13289339022e-05
309, ,3.14000257759e-05, ,3.132893347e-05
310, ,3.13998732447e-05, ,3.13289332319e-05
311, ,3.13997212884e-05, ,3.13289330365e-05
312, ,3.13995695517e-05, ,3.13289328065e-05
313, ,3.13994175607e-05, ,3.13289325715e-05
314, ,3.13992647973e-05, ,3.13289324589e-05
315, ,3.13991109219e-05, ,3.13289323192e-05
316, ,3.13989557418e-05, ,3.13289322592e-05
317, ,3.13987990707e-05, ,3.13289321519e-05
318, ,3.13986407947e-05, ,3.13289320795e-05
319, ,3.13984808454e-05, ,3.13289320302e-05
320, ,3.13983191915e-05, ,3.13289319302e-05
321, ,3.1398155719e-05, ,3.13289319122e-05
322, ,3.13979903032e-05, ,3.13289318294e-05
323, ,3.1397822879e-05, ,3.13289318044e-05
324, ,3.1397653446e-05, ,3.13289317672e-05
325, ,3.13974820784e-05, ,3.13289317302e-05
326, ,3.13973089463e-05, ,3.13289317017e-05
327, ,3.13971343615e-05, ,3.13289316885e-05
328, ,3.1396958726e-05, ,3.13289316771e-05
329, ,3.13967824108e-05, ,3.13289316682e-05
330, ,3.13966058302e-05, ,3.13289316592e-05
331, ,3.13964292819e-05, ,3.13289316502e-05
332, ,3.13962533371e-05, ,3.13289316441e-05
333, ,3.13960783403e-05, ,3.13289316389e-05
334, ,3.13959046477e-05, ,3.13289316296e-05
335, ,3.13957324774e-05, ,3.13289316267e-05
336, ,3.13955619169e-05, ,3.13289316234e-05
337, ,3.13953929298e-05, ,3.13289316209e-05
338, ,3.13952254941e-05, ,3.13289316162e-05
339, ,3.13950596956e-05, ,3.13289316161e-05
340, ,3.1394895743e-05, ,3.1328931612e-05
341, ,3.13947340729e-05, ,3.13289316086e-05
342, ,3.13945750933e-05, ,3.13289316086e-05
343, ,3.1394419196e-05, ,3.13289316085e-05
344, ,3.13942667304e-05, ,3.13289316067e-05
345, ,3.13941179589e-05, ,3.13289316063e-05
346, ,3.13939730859e-05, ,3.13289316049e-05
347, ,3.13938322779e-05, ,3.13289316045e-05
348, ,3.13936956078e-05, ,3.13289316027e-05
349, ,3.13935631422e-05, ,3.13289316027e-05
350, ,3.13934348435e-05, , 
351, ,3.13933105579e-05, , 
352, ,3.13931902078e-05, , 
353, ,3.13930736089e-05, , 
354, ,3.13929605803e-05, , 
355, ,3.13928509072e-05, , 
356, ,3.13927443627e-05, , 
357, ,3.13926406611e-05, , 
358, ,3.1392539572e-05, , 
359, ,3.13924407934e-05, , 
360, ,3.13923440086e-05, , 
361, ,3.13922488719e-05, , 
362, ,3.13921550098e-05, , 
363, ,3.13920620429e-05, , 
364, ,3.13919696803e-05, , 
365, ,3.13918777368e-05, , 
366, ,3.13917860629e-05, , 
367, ,3.13916945325e-05, , 
368, ,3.13916030831e-05, , 
369, ,3.13915116387e-05, , 
370, ,3.13914201596e-05, , 
371, ,3.1391328594e-05, , 
372, ,3.13912369016e-05, , 
373, ,3.13911449926e-05, , 
374, ,3.13910527618e-05, , 
375, ,3.13909600263e-05, , 
376, ,3.13908665499e-05, , 
377, ,3.13907720219e-05, , 
378, ,3.13906760289e-05, , 
379, ,3.13905780528e-05, , 
380, ,3.13904775594e-05, , 
381, ,3.13903744431e-05, , 
382, ,3.13902686957e-05, , 
383, ,3.13901604726e-05, , 
384, ,3.13900503523e-05, , 
385, ,3.13899391964e-05, , 
386, ,3.1389827901e-05, , 
387, ,3.13897172974e-05, , 
388, ,3.13896080947e-05, , 
389, ,3.13895008537e-05, , 
390, ,3.1389395949e-05, , 
391, ,3.1389293564e-05, , 
392, ,3.13891937832e-05, , 
393, ,3.13890965068e-05, , 
394, ,3.13890016001e-05, , 
395, ,3.13889088485e-05, , 
396, ,3.13888179781e-05, , 
397, ,3.13887287385e-05, , 
398, ,3.13886408314e-05, , 
399, ,3.13885539724e-05, , 
400, ,3.13884678622e-05, , 
401, ,3.13883822191e-05, , 
402, ,3.13882968085e-05, , 
403, ,3.13882114056e-05, , 
404, ,3.13881257933e-05, , 
405, ,3.13880398225e-05, , 
406, ,3.13879533808e-05, , 
407, ,3.13878663144e-05, , 
408, ,3.13877787193e-05, , 
409, ,3.13876906603e-05, , 
410, ,3.13876022848e-05, , 
411, ,3.13875136574e-05, , 
412, ,3.13874249225e-05, , 
413, ,3.13873360184e-05, , 
414, ,3.13872470628e-05, , 
415, ,3.13871579924e-05, , 
416, ,3.13870689187e-05, , 
417, ,3.13869796979e-05, , 
418, ,3.13868902606e-05, , 
419, ,3.13868003579e-05, , 
420, ,3.1386709842e-05, , 
421, ,3.13866185006e-05, , 
422, ,3.13865263288e-05, , 
423, ,3.13864332709e-05, , 
424, ,3.13863393689e-05, , 
425, ,3.13862446406e-05, , 
426, ,3.1386149318e-05, , 
427, ,3.13860535558e-05, , 
428, ,3.13859578179e-05, , 
429, ,3.13858623895e-05, , 
430, ,3.13857676306e-05, , 
431, ,3.13856738492e-05, , 
432, ,3.1385581302e-05, , 
433, ,3.13854903663e-05, , 
434, ,3.13854010789e-05, , 
435, ,3.13853136511e-05, , 
436, ,3.13852280627e-05, , 
437, ,3.13851442449e-05, , 
438, ,3.13850621456e-05, , 
439, ,3.13849816232e-05, , 
440, ,3.13849025188e-05, , 
441, ,3.13848249156e-05, , 
442, ,3.13847484865e-05, , 
443, ,3.13846735214e-05, , 
444, ,3.13845998473e-05, , 
445, ,3.13845276583e-05, , 
446, ,3.13844567449e-05, , 
447, ,3.13843871593e-05, , 
448, ,3.13843189929e-05, , 
449, ,3.13842522243e-05, , 
450, ,3.13841867714e-05, , 
451, ,3.13841225164e-05, , 
452, ,3.13840595428e-05, , 
453, ,3.13839977795e-05, , 
454, ,3.13839370386e-05, , 
455, ,3.13838772397e-05, , 
456, ,3.13838182409e-05, , 
457, ,3.13837601187e-05, , 
458, ,3.13837027151e-05, , 
459, ,3.13836460295e-05, , 
460, ,3.13835902166e-05, , 
461, ,3.1383535086e-05, , 
462, ,3.13834807704e-05, , 
463, ,3.13834272709e-05, , 
464, ,3.13833747704e-05, , 
465, ,3.1383323153e-05, , 
466, ,3.13832726765e-05, , 
467, ,3.13832230902e-05, , 
468, ,3.13831744915e-05, , 
469, ,3.13831272052e-05, , 
470, ,3.13830809263e-05, , 
471, ,3.13830354478e-05, , 
472, ,3.13829912167e-05, , 
473, ,3.13829479923e-05, , 
474, ,3.13829059395e-05, , 
475, ,3.13828646529e-05, , 
476, ,3.13828242213e-05, , 
477, ,3.13827847764e-05, , 
478, ,3.13827461358e-05, , 
479, ,3.13827082049e-05, , 
480, ,3.13826709839e-05, , 
481, ,3.13826344868e-05, , 
482, ,3.13825986914e-05, , 
483, ,3.13825635504e-05, , 
484, ,3.13825288923e-05, , 
485, ,3.13824944667e-05, , 
486, ,3.138246071e-05, , 
487, ,3.13824273722e-05, , 
488, ,3.13823943404e-05, , 
489, ,3.13823614665e-05, , 
490, ,3.13823287553e-05, , 
491, ,3.1382296401e-05, , 
492, ,3.13822638572e-05, , 
493, ,3.13822316528e-05, , 
494, ,3.13821993114e-05, , 
495, ,3.1382166953e-05, , 
496, ,3.13821345836e-05, , 
497, ,3.13821019133e-05, , 
498, ,3.13820694151e-05, , 
499, ,3.13820366756e-05, , 
500, ,3.13820035648e-05, , 


==> OT-10K-normgradient.dat <==
iteration,Newton,Lloyd,LBFGS,20LBFGS
0,0.00161357286608,0.00161357286608,0.00161357286608,0.00161357286608
1,4.12864182667e-05,4.04300412786e-05,0.00161293165535,0.00161293165535
2,2.89059526295e-05,2.10378582957e-05,0.000169884593696,0.000169884593696
3,1.29978497509e-05,1.5077579992e-05,2.50859552046e-05,2.50859552046e-05
4,1.50596119351e-05,1.20889766612e-05,1.41227422506e-05,1.41227422506e-05
5,1.70696900594e-05,1.02917683929e-05,1.20239483286e-05,1.20239483286e-05
6,8.59918453697e-06,8.94849236279e-06,9.29386793561e-06,9.29386793561e-06
7,9.50116726894e-06,7.91429808602e-06,1.00997852021e-05,1.00997852021e-05
8,7.75081514916e-06,7.02905748136e-06,6.23706352975e-06,6.23706352975e-06
9,4.58422643098e-06,6.33080292573e-06,4.85910478905e-06,4.85910478905e-06
10,5.11253850074e-06,5.78317721748e-06,4.99548808528e-06,4.99556018061e-06
11,5.43924365316e-06,5.33333686238e-06,4.29268701957e-06,4.29084075218e-06
12,2.12910080394e-06,4.94985520697e-06,3.74549414664e-06,3.74640213551e-06
13,2.19858336322e-06,4.61536712744e-06,3.35548237546e-06,3.35290573222e-06
14,3.4186567374e-06,4.32688947285e-06,3.82203873609e-06,3.82630917679e-06
15,3.75130511767e-06,4.08407934786e-06,3.178998823e-06,3.17458782914e-06
16,3.54416416946e-06,3.87900932845e-06,2.51067221546e-06,2.46806045109e-06
17,1.95040144483e-06,3.70075609357e-06,2.95555996621e-06,2.92427954079e-06
18,1.63470421694e-06,3.53948291026e-06,1.87066774779e-06,2.14997168857e-06
19,1.51928939986e-06,3.38980783467e-06,1.56689399755e-06,1.66886978264e-06
20,1.40438579936e-06,3.24763671752e-06,1.97700763158e-06,1.81972477351e-06
21,1.65440092609e-06,3.10876464167e-06,2.58817517398e-06,2.11724581502e-06
22,1.22633427402e-06,2.9736243606e-06,1.7669541418e-06,1.89335015779e-06
23,1.17983612074e-06,2.84666786525e-06,1.48090846889e-06,1.75719207527e-06
24,1.24234031887e-06,2.73031739789e-06,1.59309042957e-06,1.82674932937e-06
25,1.3130858007e-06,2.62555115794e-06,2.03033129231e-06,1.47915636992e-06
26,1.76140698342e-06,2.53343505521e-06,1.74516616442e-06,2.01457223788e-06
27,1.99813340506e-06,2.45397129366e-06,1.72216720331e-06,1.86783504844e-06
28,1.67725321858e-06,2.38638789452e-06,2.53353845774e-06,1.403156354e-06
29,1.23095396973e-06,2.32892773679e-06,1.36649895939e-06,1.21786631097e-06
30,5.5277349632e-07,2.27775143368e-06,9.98333579462e-07,1.17622396604e-06
31,7.48616558382e-07,2.22887184335e-06,9.54318130379e-07,1.05405599435e-06
32,7.57546712374e-07,2.17895226392e-06,1.1507244056e-06,1.62290583914e-06
33,1.04878337698e-06,2.12683583793e-06,1.17613936797e-06,9.69706848693e-07
34,1.22698563323e-06,2.07372540385e-06,8.48769977591e-07,8.7416412084e-07
35,1.14933004463e-06,2.02196304456e-06,9.20470383389e-07,9.18066487337e-07
36,9.97518492552e-07,1.97309791487e-06,1.15772975184e-06,1.13012033502e-06
37,1.01230010826e-06,1.92776698848e-06,7.60085843001e-07,9.83260961958e-07
38,5.45394046979e-07,1.88682835869e-06,7.08546473848e-07,7.46657781868e-07
39,7.89717955387e-07,1.84992233178e-06,8.55198892461e-07,9.59380680443e-07
40,6.89063436021e-07,1.81548929585e-06,1.1590432912e-06,8.06024187425e-07
41,5.74115668057e-07,1.78341828196e-06,7.5957396775e-07,6.82445487131e-07
42,6.58274789919e-07,1.75243743658e-06,5.08306624832e-07,6.54281028879e-07
43,4.46548784387e-07,1.72112860008e-06,5.99471928309e-07,7.51775877909e-07
44,4.7576446965e-07,1.68749683409e-06,9.3215579582e-07,6.13042056561e-07
45,5.77321454793e-07,1.65086010242e-06,5.4333318456e-07,5.37660013687e-07
46,5.59318968998e-07,1.61243696449e-06,4.77134763648e-07,6.97605309275e-07
47,5.22704695877e-07,1.57356231854e-06,6.08465903919e-07,6.08367705954e-07
48,6.43251635426e-07,1.53484729212e-06,1.04393974464e-06,7.29936861787e-07
49,4.8867694e-07,1.49662703924e-06,6.31268265377e-07,8.0949326738e-07
50,2.87378110755e-07,1.45972509483e-06,6.26832870758e-07,6.21148850655e-07
51,3.60716907181e-07,1.42460915304e-06,7.16906075512e-07,6.51699257436e-07
52,4.61773403954e-07,1.39156633121e-06,8.15823932074e-07,6.61118256665e-07
53,7.18466676156e-07,1.36049637494e-06,6.44389385799e-07,6.55061412212e-07
54,7.71334579861e-07,1.33103099925e-06,5.94959027581e-07,4.44776178882e-07
55,9.38455685119e-07,1.30272329146e-06,3.59517879981e-07,4.0897599853e-07
56,9.67184224271e-07,1.27534779221e-06,3.94068964778e-07,4.52198593996e-07
57,9.11484920086e-07,1.2479857612e-06,4.82858126594e-07,7.10447804108e-07
58,9.56234399691e-07,1.22047749561e-06,5.82907690278e-07,4.02680812968e-07
59,9.15836226233e-07,1.19312821022e-06,4.31792823902e-07,3.76598436261e-07
60,9.02607477857e-07,1.16632171716e-06,3.99379922634e-07,4.28310457565e-07
61,8.21261797738e-07,1.14060005843e-06,6.03827308001e-07,8.11357774507e-07
62,5.67955264251e-07,1.11640809804e-06,6.9359068346e-07,4.91489091969e-07
63,5.38538493298e-07,1.0943196548e-06,6.23383398736e-07,5.41403587027e-07
64,5.29620077875e-07,1.07486766771e-06,6.8209559258e-07,3.82522369732e-07
65,1.70034304596e-07,1.05825057243e-06,5.18222489468e-07,4.32871950045e-07
66,1.71822465952e-07,1.04445524493e-06,4.95214790933e-07,5.53138983891e-07
67,2.1686787032e-07,1.03311570346e-06,4.48308937023e-07,5.04628063197e-07
68,2.91378354365e-07,1.02427157106e-06,5.55142201945e-07,6.69389925363e-07
69,2.6068903682e-07,1.01800901493e-06,3.15574847485e-07,4.86127562998e-07
70,4.44341541297e-07,1.01439208581e-06,2.68121862778e-07,3.99508909214e-07
71,4.42412213923e-07,1.01343216185e-06,3.13808909419e-07,6.02746828832e-07
72,2.63181025411e-07,1.01517126581e-06,5.74417642178e-07,7.93545633763e-07
73,2.75246230627e-07,1.01964183876e-06,3.58972029707e-07,6.72033712e-07
74,2.9957443714e-07,1.02600929643e-06,4.96075603908e-07,7.01846480077e-07
75,3.51334864296e-07,1.03257939387e-06,6.9488079078e-07,8.69771556226e-07
76,2.33157623303e-07,1.03668307903e-06,8.62036083922e-07,9.59646690633e-07
77,2.46037962027e-07,1.03737390828e-06,8.64067618215e-07,5.45341876896e-07
78,3.21217522794e-07,1.03440542724e-06,6.88856755446e-07,2.51819203012e-07
79,3.15365180501e-07,1.02824469117e-06,7.25351790687e-07,2.53026626509e-07
80,2.48377521875e-07,1.01956704735e-06,4.78824767085e-07,3.56542449429e-07
81,2.34213848674e-07,1.00889503232e-06,4.33481443984e-07,5.92825010446e-07
82,1.37752214781e-07,9.96552190593e-07,3.46808885576e-07,3.06174234441e-07
83,2.06038552532e-07,9.82874367225e-07,3.88339739861e-07,2.56955066261e-07
84,2.49913055421e-07,9.68201647915e-07,4.16410269522e-07,2.82824377584e-07
85,3.99230771627e-07,9.5295574022e-07,3.13155280582e-07,4.8143174441e-07
86,5.55221849943e-07,9.3747769633e-07,4.01279014552e-07,3.06182763976e-07
87,5.87929928128e-07,9.21991483742e-07,3.2715750325e-07,2.64452554851e-07
88,6.21189561211e-07,9.06856320692e-07,3.06716569736e-07,2.7998718104e-07
89,6.6097305067e-07,8.92376794927e-07,3.95884762999e-07,2.95083204106e-07
90,6.0193948256e-07,8.78727970403e-07,4.24672530617e-07,4.27925599012e-07
91,5.62313103805e-07,8.66117236011e-07,3.52607023374e-07,2.52941239168e-07
92,5.6642193387e-07,8.54841133814e-07,4.35980231513e-07,1.60570063079e-07
93,2.57374742806e-07,8.45144162141e-07,3.80468922974e-07,1.91389334364e-07
94,2.58808714172e-07,8.36736888976e-07,3.04361665448e-07,2.91810665006e-07
95,2.78297717708e-07,8.29252769621e-07,3.4389935568e-07,2.72025042291e-07
96,2.93504498295e-07,8.22710410324e-07,1.98812402521e-07,1.81518321973e-07
97,2.46185883008e-07,8.17078666783e-07,1.59836785985e-07,2.38803875439e-07
98,3.04043575791e-07,8.12230528982e-07,1.77812749517e-07,2.93778404402e-07
99,3.89005327204e-07,8.07810111982e-07,2.17570225758e-07,2.89622511056e-07
100,2.7407125528e-07,8.0356146192e-07,1.29687890737e-07,3.46486869092e-07
101,2.64207969538e-07,7.99304919348e-07,1.49228111525e-07,3.74335681829e-07
102,2.51721292449e-07,7.94996388994e-07,1.84345674386e-07,2.79005095409e-07
103,2.07329967056e-07,7.9079594387e-07,3.36169967018e-07,3.31249203201e-07
104,6.95138865475e-09,7.86920785781e-07,1.67159471552e-07,2.57956114214e-07
105,4.70207279595e-09,7.83266589953e-07,1.22258253331e-07,2.27548963972e-07
106,7.39170473832e-10,7.79524944579e-07,1.87088841328e-07,2.16948165816e-07
107,5.58556355767e-11,7.75437911637e-07,2.07964068324e-07,2.15587309539e-07
108,4.88800017679e-11,7.70402794102e-07,1.25278664298e-07,2.74544533108e-07
109,4.88796256975e-11,7.64102341934e-07,1.32069936584e-07,1.94568693593e-07
110,4.88796234004e-11,7.5622721622e-07,1.54555304438e-07,1.48367202751e-07
111, ,7.46838011551e-07,2.17744077592e-07,1.77341397265e-07
112, ,7.36083654207e-07,2.29220671773e-07,2.45473257684e-07
113, ,7.24336352477e-07,1.65750620612e-07,2.31717391249e-07
114, ,7.1206500964e-07,1.61291217127e-07,1.85248611871e-07
115, ,6.99784949578e-07,2.0936818726e-07,2.70173776661e-07
116, ,6.87889026787e-07,1.70274142989e-07,2.62327402062e-07
117, ,6.76422160333e-07,2.06948836448e-07,1.49354316725e-07
118, ,6.65360403609e-07,3.06557579253e-07,1.84227518321e-07
119, ,6.54676503478e-07,2.85658927628e-07,2.65344073274e-07
120, ,6.44195404084e-07,3.52338550776e-07,2.57531746556e-07
121, ,6.33946255666e-07,2.26791727352e-07,2.35627374033e-07
122, ,6.24032450239e-07,2.33174357693e-07,2.8818718453e-07
123, ,6.14504111999e-07,1.69195431929e-07,2.60453147457e-07
124, ,6.05263046569e-07,1.66087846039e-07,2.90541404094e-07
125, ,5.96414065334e-07,2.35043260363e-07,4.35733958539e-07
126, ,5.88120106404e-07,1.45639103697e-07,1.90564296554e-07
127, ,5.80408986136e-07,1.37847766274e-07,1.14681188009e-07
128, ,5.73010111587e-07,1.37989562978e-07,1.00821275739e-07
129, ,5.65951223829e-07,1.6322635437e-07,1.18296658486e-07
130, ,5.5921221923e-07,1.21260265359e-07,1.13861111386e-07
131, ,5.52615238526e-07,9.23861403919e-08,9.36277573983e-08
132, ,5.46148025079e-07,1.00166448169e-07,1.09598939609e-07
133, ,5.39875414888e-07,1.39529232652e-07,1.93484255684e-07
134, ,5.33926585478e-07,2.21479114789e-07,2.28767007981e-07
135, ,5.28474528284e-07,1.54962888763e-07,1.95375283493e-07
136, ,5.23653758851e-07,9.19451783882e-08,1.75263700242e-07
137, ,5.19169134777e-07,7.06790944312e-08,1.16660371459e-07
138, ,5.14816591543e-07,9.4040542045e-08,1.09533358773e-07
139, ,5.10547061475e-07,1.54735292419e-07,1.64468278793e-07
140, ,5.06294245159e-07,9.55921966919e-08,1.506719746e-07
141, ,5.02090061696e-07,1.1903991439e-07,8.21271162757e-08
142, ,4.98004624018e-07,1.48751198854e-07,5.52213242701e-08
143, ,4.94180664234e-07,2.5220388212e-07,6.16152953397e-08
144, ,4.9076631363e-07,2.10305530088e-07,1.18054236253e-07
145, ,4.87932139126e-07,1.07637489908e-07,5.51785478694e-08
146, ,4.85768972413e-07,1.13206281464e-07,4.88732230667e-08
147, ,4.84322033921e-07,1.77286008477e-07,6.54127649258e-08
148, ,4.83222804684e-07,3.07552041655e-07,1.41932509142e-07
149, ,4.82123575882e-07,2.18514532261e-07,1.3362746187e-07
150, ,4.80841926525e-07,2.05816080373e-07,1.28975015397e-07
151, ,4.79361877361e-07,2.45913960629e-07,2.5273506043e-07
152, ,4.77709575917e-07,1.74644830161e-07,2.7945430891e-07
153, ,4.75943976511e-07,2.1427359811e-07,1.54574907283e-07
154, ,4.74034319782e-07,2.27834890208e-07,1.11752186724e-07
155, ,4.72007624737e-07,2.98691767531e-07,2.09553034693e-07
156, ,4.69951327642e-07,3.00382137298e-07,4.13325616553e-07
157, ,4.679633244e-07,1.03988077239e-07,2.2337192806e-07
158, ,4.66125612419e-07,8.8645319322e-08,1.98790714054e-07
159, ,4.6454549885e-07,1.19223953759e-07,2.24407743894e-07
160, ,4.6309387373e-07,1.68821613858e-07,1.53102733247e-07
161, ,4.61752007804e-07,7.55318477385e-08,1.24736679616e-07
162, ,4.60429805307e-07,5.33799894102e-08,1.47438842207e-07
163, ,4.59150014335e-07,5.54233412471e-08,1.78825113962e-07
164, ,4.57978410258e-07,1.17140285662e-07,2.59296216659e-07
165, ,4.57008603548e-07,5.36664452559e-08,1.53052565046e-07
166, ,4.56152294544e-07,5.47663587429e-08,1.25810494658e-07
167, ,4.5541425839e-07,7.92820747881e-08,1.66490101582e-07
168, ,4.54842483197e-07,1.1850249719e-07,1.36046864177e-07
169, ,4.54474506597e-07,8.12119862403e-08,1.22523897108e-07
170, ,4.54389213302e-07,8.11202741182e-08,9.72655549228e-08
171, ,4.5470910395e-07,1.15846118201e-07,9.84383128523e-08
172, ,4.5527176799e-07,9.45532967529e-08,1.65275997284e-07
173, ,4.561110408e-07,6.30135355222e-08,9.78341318138e-08
174, ,4.57355751279e-07,6.22528493001e-08,6.63370972932e-08
175, ,4.58245870193e-07,5.01913921968e-08,7.66477589158e-08
176, ,4.57985151628e-07,4.43037878709e-08,7.98891485148e-08
177, ,4.5626904857e-07,4.15341271407e-08,4.83344375637e-08
178, ,4.53158151063e-07,4.11615560826e-08,4.02831224878e-08
179, ,4.48913378109e-07,3.87569832028e-08,4.34054516685e-08
180, ,4.43967297963e-07,5.97142930445e-08,8.70797209128e-08
181, ,4.38686642756e-07,2.73795700189e-07,4.6999489784e-08
182, ,4.33316615537e-07,1.48721654099e-07,3.97472584524e-08
183, ,4.28108768644e-07,1.63641101758e-07,4.42319126599e-08
184, ,4.23215957853e-07,2.11698896115e-07,9.73616855016e-08
185, ,4.18750001303e-07,3.28711715097e-07,3.23652362976e-08
186, ,4.14793502387e-07,2.74723631475e-07,2.62496561219e-08
187, ,4.11413825393e-07,2.19279421185e-07,3.35914569693e-08
188, ,4.08667351385e-07,2.51503093435e-07,5.9312689498e-08
189, ,4.06560774922e-07,1.18134503472e-07,4.21444529373e-08
190, ,4.04998824192e-07,8.34573006738e-08,1.942696062e-08
191, ,4.03871307606e-07,7.64744257394e-08,1.78192331474e-08
192, ,4.03122555161e-07,2.10463205924e-07,2.7785062043e-08
193, ,4.0278471252e-07,5.40049912148e-08,1.72193586402e-08
194, ,4.02847635435e-07,4.12408900502e-08,1.37464211974e-08
195, ,4.03331161491e-07,4.93008968177e-08,1.69729545166e-08
196, ,4.04343271869e-07,5.14549678707e-08,2.74621666315e-08
197, ,4.0598011672e-07,8.90798594177e-08,3.81329855921e-08
198, ,4.07839671173e-07,2.52701844829e-08,3.20605511257e-08
199, ,4.09665701865e-07,2.2719711823e-08,3.18791341201e-08
200, ,4.11286567539e-07,2.84731289569e-08,3.70627055534e-08
201, ,4.12564559048e-07,3.4170966031e-08,2.94740564846e-08
202, ,4.13415160549e-07,2.00320704572e-08,2.08837205296e-08
203, ,4.13758936986e-07,1.70048499776e-08,2.07247625365e-08
204, ,4.13640164832e-07,2.38133599524e-08,2.35403978795e-08
205, ,4.13148718778e-07,1.79855131463e-08,5.07131698893e-08
206, ,4.12285793965e-07,1.25932857547e-08,3.76562919719e-08
207, ,4.11141106216e-07,1.45564406167e-08,2.24813256602e-08
208, ,4.09752756721e-07,1.47226330008e-08,2.3978273824e-08
209, ,4.08206388151e-07,1.24719258998e-08,3.14163195511e-08
210, ,4.06445159832e-07,2.04328960783e-08,1.18281258077e-08
211, ,4.04427537114e-07,1.37700809178e-08,8.91862671655e-09
212, ,4.02122287551e-07,9.58440748677e-09,1.06067818982e-08
213, ,3.99440282685e-07,9.01345836231e-09,1.32256196638e-08
214, ,3.96361397034e-07,7.35221570798e-09,8.70297332162e-09
215, ,3.92934491034e-07,5.25641783006e-09,7.08109674123e-09
216, ,3.89238087706e-07,4.15933157352e-09,8.01821807647e-09
217, ,3.85382109965e-07,8.13819468972e-09,9.61591978818e-09
218, ,3.81502005714e-07,3.68157858915e-09,4.61044096175e-09
219, ,3.77556673224e-07,2.45622187528e-09,3.83503769665e-09
220, ,3.73456445314e-07,2.99252554921e-09,4.09494690486e-09
221, ,3.69254954242e-07,3.67606820969e-09,8.72933907896e-09
222, ,3.65010675719e-07,3.89571889573e-09,2.71052867095e-09
223, ,3.60763366345e-07,1.78660273143e-09,2.27647393099e-09
224, ,3.56562910167e-07,1.90540981858e-09,2.74058339877e-09
225, ,3.52466807578e-07,2.37212558255e-09,5.29609582608e-09
226, ,3.48534335164e-07,3.19143254455e-09,2.36784662652e-09
227, ,3.44804222437e-07,2.02858266788e-09,1.88448624852e-09
228, ,3.41226973429e-07,1.11134006352e-09,2.49837261812e-09
229, ,3.3778411034e-07,1.17949679381e-09,4.03649612758e-09
230, ,3.34452749137e-07,1.61390517861e-09,2.90700583257e-09
231, ,3.31242098057e-07,1.11353687314e-09,2.46770892795e-09
232, ,3.28177808273e-07,1.20874514595e-09,4.2092950667e-09
233, ,3.25286682486e-07,1.30557991587e-09,3.28986254744e-09
234, ,3.22620819991e-07,9.82870393507e-10,2.86267240845e-09
235, ,3.2026022508e-07,1.08485826201e-09,3.70899910853e-09
236, ,3.183054577e-07,1.68873152845e-09,3.50328770331e-09
237, ,3.16876176677e-07,1.16691560346e-09,2.35715326343e-09
238, ,3.1602177407e-07,1.27209471277e-09,2.10431345346e-09
239, ,3.15746047855e-07,1.72102050486e-09,2.72398665044e-09
240, ,3.15992866615e-07,1.95838941112e-09,1.91880365474e-09
241, ,3.16744184177e-07,4.19855006625e-09,2.31008937396e-09
242, ,3.17942262263e-07,1.92444336165e-09,1.920239073e-09
243, ,3.19495572605e-07,1.33710141972e-09,1.54666986947e-09
244, ,3.21304334532e-07,1.59819662045e-09,2.06181000032e-09
245, ,3.23092408468e-07,4.56592073354e-09,2.46482130908e-09
246, ,3.247374042e-07,1.48547837493e-09,1.39510428657e-09
247, ,3.26152785349e-07,1.11330196828e-09,1.09054312455e-09
248, ,3.27251169647e-07,1.23983495136e-09,1.26961199663e-09
249, ,3.27971315287e-07,3.67042066023e-09,2.76716678306e-09
250, ,3.28336940248e-07,1.22403666921e-09,1.18825736697e-09
251, ,3.28416153243e-07,7.59910793954e-10,9.65591878194e-10
252, ,3.28304057136e-07,9.12550752463e-10,1.30893889306e-09
253, ,3.28130075372e-07,9.91787542428e-10,2.54926396321e-09
254, ,3.28059060786e-07,1.56075804281e-09,1.52622116921e-09
255, ,3.28264785636e-07,5.52447511916e-10,1.41787490475e-09
256, ,3.28717698197e-07,4.80544918528e-10,2.13071824472e-09
257, ,3.29062445142e-07,4.80544918528e-10,1.21841810905e-08
258, ,3.29105079309e-07, ,8.18145189273e-09
259, ,3.28721136924e-07, ,1.46139487675e-08
260, ,3.27782387571e-07, ,1.0557144819e-08
261, ,3.26100631957e-07, ,7.10789954863e-09
262, ,3.23662325579e-07, ,5.88760423328e-09
263, ,3.20542228992e-07, ,8.52705495687e-09
264, ,3.1688277324e-07, ,4.55992187648e-09
265, ,3.1284245994e-07, ,3.55907514926e-09
266, ,3.08589368819e-07, ,3.57221272186e-09
267, ,3.04286058873e-07, ,6.96494710578e-09
268, ,3.000744169e-07, ,2.25338845873e-09
269, ,2.96071155652e-07, ,1.91197267723e-09
270, ,2.92370131737e-07, ,2.3715712117e-09
271, ,2.89047717636e-07, ,5.41178934899e-09
272, ,2.86168064175e-07, ,1.71944625165e-09
273, ,2.83739156017e-07, ,1.20334382822e-09
274, ,2.81766766586e-07, ,1.46254403743e-09
275, ,2.80224634165e-07, ,1.65984434387e-09
276, ,2.79005887647e-07, ,3.78679049231e-09
277, ,2.78043506845e-07, ,9.61764687184e-10
278, ,2.77311254929e-07, ,8.00399029035e-10
279, ,2.76793903919e-07, ,9.60119577572e-10
280, ,2.76483199004e-07, ,1.7933867646e-09
281, ,2.76377300411e-07, ,8.64577731749e-10
282, ,2.7647953386e-07, ,6.5310035494e-10
283, ,2.76772328033e-07, ,8.23781058604e-10
284, ,2.76993081055e-07, ,1.50680354942e-09
285, ,2.76996724692e-07, ,8.42288864411e-10
286, ,2.76716906361e-07, ,6.69870687387e-10
287, ,2.76115484728e-07, ,8.56798108159e-10
288, ,2.75176875497e-07, ,1.43233204808e-09
289, ,2.73909620427e-07, ,1.16959915879e-09
290, ,2.72342443897e-07, ,1.04705416671e-09
291, ,2.70518601677e-07, ,2.15180415246e-09
292, ,2.68489282379e-07, ,3.87574685268e-08
293, ,2.66336778307e-07, ,3.87546360705e-08
294, ,2.64156167339e-07, ,5.22365491557e-08
295, ,2.62051630581e-07, ,3.46137715791e-08
296, ,2.60134364643e-07, ,2.92281987825e-08
297, ,2.58522318253e-07, ,2.92230814622e-08
298, ,2.57300310473e-07, ,2.84129062539e-08
299, ,2.5635565098e-07, ,2.68411025329e-08
300, ,2.55506324484e-07, ,5.52736332126e-08
301, ,2.54647696746e-07, ,1.68186244632e-08
302, ,2.53749864906e-07, ,1.13961937774e-08
303, ,2.52811388849e-07, ,1.21351672214e-08
304, ,2.51837195278e-07, ,2.42051844347e-08
305, ,2.5082246153e-07, ,1.01758921344e-08
306, ,2.49799085447e-07, ,7.26014737869e-09
307, ,2.48809032325e-07, ,6.62082301724e-09
308, ,2.47909126689e-07, ,1.56397691656e-08
309, ,2.47162534186e-07, ,6.70229889461e-09
310, ,2.46627484193e-07, ,4.88621019132e-09
311, ,2.4636934765e-07, ,5.46349713271e-09
312, ,2.4646665782e-07, ,1.00537332148e-08
313, ,2.4700397967e-07, ,4.50935066189e-09
314, ,2.47852172355e-07, ,3.45181454686e-09
315, ,2.48873618028e-07, ,4.32636770688e-09
316, ,2.50030001572e-07, ,8.48168972897e-09
317, ,2.51305159784e-07, ,3.65315645133e-09
318, ,2.52613012269e-07, ,2.55633341958e-09
319, ,2.53957382152e-07, ,3.08636260068e-09
320, ,2.55358895967e-07, ,3.17044494657e-09
321, ,2.56850703353e-07, ,7.15554299022e-09
322, ,2.58408099765e-07, ,2.25683351135e-09
323, ,2.59962702294e-07, ,1.69328084328e-09
324, ,2.61470472241e-07, ,1.95253737554e-09
325, ,2.62865849924e-07, ,3.19687012583e-09
326, ,2.64038095478e-07, ,1.72133072817e-09
327, ,2.64916308001e-07, ,1.12826114943e-09
328, ,2.65487367582e-07, ,1.32634140856e-09
329, ,2.65767513386e-07, ,2.17576457141e-09
330, ,2.65791493809e-07, ,1.14374121144e-09
331, ,2.65469376478e-07, ,8.80170331437e-10
332, ,2.64806581357e-07, ,9.84559249765e-10
333, ,2.63870967796e-07, ,2.34752363449e-09
334, ,2.62740603e-07, ,7.41716138788e-10
335, ,2.61514365311e-07, ,6.05588409999e-10
336, ,2.60303366688e-07, ,7.24921636419e-10
337, ,2.59113671212e-07, ,1.59393510698e-09
338, ,2.57867106652e-07, ,6.42235000687e-10
339, ,2.56502199533e-07, ,4.26914089182e-10
340, ,2.54812776356e-07, ,4.91169060542e-10
341, ,2.52767328564e-07, ,6.1584343422e-10
342, ,2.50381550592e-07, ,4.38279763328e-10
343, ,2.47689621751e-07, ,2.96931181951e-10
344, ,2.44737983344e-07, ,3.7354003763e-10
345, ,2.41564310648e-07, ,3.66564675945e-10
346, ,2.38199365584e-07, ,2.60271445342e-10
347, ,2.34695715921e-07, ,7.39786879197e-10
348, ,2.31105187808e-07, ,2.80767019277e-10
349, ,2.27477517932e-07, ,2.80767019277e-10
350, ,2.2385934526e-07, , 
351, ,2.20293510891e-07, , 
352, ,2.16813424241e-07, , 
353, ,2.13447508739e-07, , 
354, ,2.10225284108e-07, , 
355, ,2.07175887369e-07, , 
356, ,2.04325897085e-07, , 
357, ,2.01698979612e-07, , 
358, ,1.99323832571e-07, , 
359, ,1.97230415009e-07, , 
360, ,1.95453146502e-07, , 
361, ,1.94034369308e-07, , 
362, ,1.93027480023e-07, , 
363, ,1.92347778138e-07, , 
364, ,1.91870441326e-07, , 
365, ,1.9155325228e-07, , 
366, ,1.91364256114e-07, , 
367, ,1.91276399628e-07, , 
368, ,1.91256001704e-07, , 
369, ,1.91283788106e-07, , 
370, ,1.91354942193e-07, , 
371, ,1.91476675284e-07, , 
372, ,1.91671146656e-07, , 
373, ,1.91975497136e-07, , 
374, ,1.92442430589e-07, , 
375, ,1.93140316858e-07, , 
376, ,1.94135157411e-07, , 
377, ,1.95509130065e-07, , 
378, ,1.97384396409e-07, , 
379, ,1.99845962823e-07, , 
380, ,2.02458988637e-07, , 
381, ,2.05047629162e-07, , 
382, ,2.07528246401e-07, , 
383, ,2.09551395569e-07, , 
384, ,2.10750407426e-07, , 
385, ,2.11089908744e-07, , 
386, ,2.10612507383e-07, , 
387, ,2.09424202446e-07, , 
388, ,2.07662711674e-07, , 
389, ,2.05470488004e-07, , 
390, ,2.03009791834e-07, , 
391, ,2.00436701821e-07, , 
392, ,1.97883532103e-07, , 
393, ,1.95432902309e-07, , 
394, ,1.93157512878e-07, , 
395, ,1.91110065438e-07, , 
396, ,1.89326786747e-07, , 
397, ,1.87831466269e-07, , 
398, ,1.86639636829e-07, , 
399, ,1.85755296582e-07, , 
400, ,1.85183465451e-07, , 
401, ,1.84877395937e-07, , 
402, ,1.84806964765e-07, , 
403, ,1.84969594697e-07, , 
404, ,1.85322762931e-07, , 
405, ,1.85821529808e-07, , 
406, ,1.86452305617e-07, , 
407, ,1.87068425569e-07, , 
408, ,1.87571858755e-07, , 
409, ,1.879521709e-07, , 
410, ,1.88219838669e-07, , 
411, ,1.88399484568e-07, , 
412, ,1.88528895159e-07, , 
413, ,1.88644734577e-07, , 
414, ,1.8871630612e-07, , 
415, ,1.88770655308e-07, , 
416, ,1.88864550565e-07, , 
417, ,1.89068568143e-07, , 
418, ,1.89466796273e-07, , 
419, ,1.90135800669e-07, , 
420, ,1.90931029367e-07, , 
421, ,1.9178906226e-07, , 
422, ,1.92690170793e-07, , 
423, ,1.93603598388e-07, , 
424, ,1.9447059107e-07, , 
425, ,1.95185193682e-07, , 
426, ,1.9563311066e-07, , 
427, ,1.95753499068e-07, , 
428, ,1.95522183279e-07, , 
429, ,1.94932871026e-07, , 
430, ,1.93995561343e-07, , 
431, ,1.92736159685e-07, , 
432, ,1.91197281199e-07, , 
433, ,1.89436907604e-07, , 
434, ,1.8752460612e-07, , 
435, ,1.85538261372e-07, , 
436, ,1.83563633017e-07, , 
437, ,1.81670263003e-07, , 
438, ,1.79887493854e-07, , 
439, ,1.7825711966e-07, , 
440, ,1.76697971951e-07, , 
441, ,1.7514950621e-07, , 
442, ,1.73597040434e-07, , 
443, ,1.72030284574e-07, , 
444, ,1.70440827112e-07, , 
445, ,1.68824755537e-07, , 
446, ,1.67184367926e-07, , 
447, ,1.65529006678e-07, , 
448, ,1.6387485673e-07, , 
449, ,1.62240594024e-07, , 
450, ,1.60634916305e-07, , 
451, ,1.59078928387e-07, , 
452, ,1.57597365994e-07, , 
453, ,1.56216009937e-07, , 
454, ,1.54957005937e-07, , 
455, ,1.53830020359e-07, , 
456, ,1.5279157097e-07, , 
457, ,1.51779079115e-07, , 
458, ,1.50779041378e-07, , 
459, ,1.49785217858e-07, , 
460, ,1.48770432434e-07, , 
461, ,1.47687575322e-07, , 
462, ,1.46528357802e-07, , 
463, ,1.45290037467e-07, , 
464, ,1.43974512105e-07, , 
465, ,1.42587699126e-07, , 
466, ,1.41138806096e-07, , 
467, ,1.39639558869e-07, , 
468, ,1.38103466603e-07, , 
469, ,1.36545215872e-07, , 
470, ,1.34980166969e-07, , 
471, ,1.33421314906e-07, , 
472, ,1.31875333564e-07, , 
473, ,1.30353243882e-07, , 
474, ,1.28865703253e-07, , 
475, ,1.27420823228e-07, , 
476, ,1.26023912647e-07, , 
477, ,1.24681584227e-07, , 
478, ,1.23399575365e-07, , 
479, ,1.22182765827e-07, , 
480, ,1.21035348944e-07, , 
481, ,1.19960947911e-07, , 
482, ,1.18962726832e-07, , 
483, ,1.18043508076e-07, , 
484, ,1.17205563476e-07, , 
485, ,1.16451264669e-07, , 
486, ,1.15782427301e-07, , 
487, ,1.15201521618e-07, , 
488, ,1.14711504493e-07, , 
489, ,1.14315757548e-07, , 
490, ,1.14016172573e-07, , 
491, ,1.13815809831e-07, , 
492, ,1.13718746911e-07, , 
493, ,1.1370382884e-07, , 
494, ,1.13751549845e-07, , 
495, ,1.13851870257e-07, , 
496, ,1.14000603476e-07, , 
497, ,1.14198955068e-07, , 
498, ,1.14450420257e-07, , 
499, ,1.14756269166e-07, , 
500, ,1.15122801971e-07, , 


==> OT-1K-costfunction.dat <==
iteration,Newton,Lloyd,LBFGS,20LBFGS
0,0.00525065457951,0.00525065457951,0.00525065457951,0.00525065457951
1,0.000190574793119,0.000189610941598,0.00523055404442,0.00523055404442
2,0.000174583495664,0.000174908494745,0.000282080348958,0.000282080348958
3,0.000168731335314,0.000169668816748,0.000206660225203,0.000206660225203
4,0.000164267910474,0.000166968193837,0.000193892535586,0.000193892535586
5,0.000159346925641,0.000165260055271,0.00016837974973,0.00016837974973
6,0.000158831890047,0.00016404832704,0.000163911463559,0.000163911463559
7,0.000157935589887,0.000163094432332,0.000162127696069,0.000162127696069
8,0.000156967232098,0.000162314137126,0.000160337965046,0.000160337965046
9,0.000156529761145,0.000161670756006,0.00015912973073,0.00015912973073
10,0.000156266713311,0.000161132654944,0.00015826126917,0.000158261499593
11,0.000156051537326,0.000160674530374,0.000157755166471,0.000157755110292
12,0.000155827029145,0.000160277785998,0.000157290573828,0.000157290714427
13,0.000155763341463,0.000159929651753,0.000156994347534,0.00015699127174
14,0.000155533683574,0.000159622498999,0.000156768658757,0.000156762245696
15,0.000155348949213,0.000159352964494,0.000156553259344,0.000156546718316
16,0.000155232053597,0.000159116806915,0.000156363050858,0.000156350390613
17,0.000155221570618,0.000158908729168,0.000156144662539,0.000156134592088
18,0.000155166504889,0.000158724414901,0.000155938452931,0.000155907049193
19,0.00015508032014,0.000158560266445,0.000155780765234,0.000155738774969
20,0.000155043953617,0.000158413286909,0.000155667248449,0.000155642104237
21,0.000155008792405,0.000158281004782,0.00015556965688,0.000155552349594
22,0.000155003824701,0.000158161463304,0.000155484765882,0.00015546215146
23,0.000154962758744,0.000158053120487,0.000155416989839,0.000155392724441
24,0.000154938116915,0.000157954577781,0.000155339104081,0.000155328259791
25,0.000154931192217,0.000157864403997,0.000155283633549,0.000155273890696
26,0.00015492470461,0.000157781110299,0.000155234669858,0.000155225176873
27,0.000154910892382,0.000157703303862,0.000155200364574,0.000155193760709
28,0.00015490490259,0.000157629887684,0.000155173846678,0.000155166324163
29,0.000154866303024,0.000157560132719,0.000155147536162,0.000155140020685
30,0.000154846998487,0.000157493730324,0.000155125745613,0.000155120623681
31,0.000154844563292,0.000157430742058,0.00015510388065,0.000155101398381
32,0.000154818526837,0.00015737131331,0.000155088976649,0.000155086987901
33,0.000154817330272,0.00015731532003,0.00015507891919,0.000155076845019
34,0.000154817268276,0.000157262368338,0.000155065338916,0.000155063855961
35,0.000154817267968,0.000157211966046,0.000155050652877,0.000155051377856
36,0.000154817267967,0.000157163674835,0.000155035278963,0.000155037398155
37,0.000154817267966,0.000157117156907,0.000155020967945,0.000155020551379
38,0.000154817267966,0.000157072128079,0.000155006790199,0.000155004789719
39, ,0.000157028366056,0.000154995209973,0.000154995199612
40, ,0.000156985672238,0.000154984341201,0.000154983281322
41, ,0.000156943866052,0.000154975885459,0.000154974334914
42, ,0.000156902747225,0.000154969672924,0.000154969612935
43, ,0.000156862082178,0.000154964346461,0.00015496566433
44, ,0.000156821627402,0.000154960296517,0.000154961614019
45, ,0.000156781209402,0.000154956134246,0.00015495770509
46, ,0.000156740717561,0.000154950716953,0.000154953267365
47, ,0.000156700079475,0.00015494462664,0.000154946773719
48, ,0.000156659596518,0.000154937289016,0.000154939968108
49, ,0.000156619732124,0.000154924354831,0.000154930678278
50, ,0.000156580798225,0.000154916777324,0.000154918263512
51, ,0.000156543071567,0.000154912358647,0.000154913905168
52, ,0.000156506856729,0.000154908713832,0.00015490934179
53, ,0.000156472397936,0.000154903082312,0.000154903892374
54, ,0.000156439794003,0.000154894385548,0.000154898839044
55, ,0.000156409010173,0.000154889927171,0.000154890178691
56, ,0.00015637992025,0.000154876690957,0.000154878450026
57, ,0.000156352346311,0.000154859896174,0.00015485772534
58, ,0.000156326084578,0.000154845439643,0.000154849218161
59, ,0.000156300922173,0.000154831967447,0.00015483579925
60, ,0.000156276645827,0.000154820297026,0.000154825041494
61, ,0.000156253074506,0.000154813565062,0.000154815680323
62, ,0.000156230071954,0.00015481002544,0.000154813216918
63, ,0.000156207521522,0.000154808173739,0.000154806297747
64, ,0.000156185313055,0.000154805947198,0.000154804464408
65, ,0.000156163332227,0.000154804265591,0.000154802257242
66, ,0.000156141474052,0.000154802366694,0.00015479962998
67, ,0.000156119679766,0.000154799885272,0.00015479876717
68, ,0.000156097935148,0.000154798231206,0.000154795962444
69, ,0.000156076186517,0.000154796336222,0.000154794134871
70, ,0.000156054248144,0.000154794254854,0.000154792227427
71, ,0.000156031764188,0.00015479156936,0.000154789529598
72, ,0.00015600814414,0.000154788394628,0.000154787100436
73, ,0.000155982820538,0.000154784629199,0.000154782507956
74, ,0.000155956317267,0.000154783746766,0.000154778761881
75, ,0.000155930108087,0.000154779181366,0.000154774628341
76, ,0.000155905550485,0.000154775138461,0.000154768199457
77, ,0.000155883023958,0.000154772237269,0.000154762460054
78, ,0.00015586235918,0.00015476867749,0.000154759280666
79, ,0.000155843275532,0.000154766532349,0.000154756520187
80, ,0.000155825486948,0.000154763679009,0.000154754199708
81, ,0.000155808696906,0.000154761632341,0.000154752859592
82, ,0.000155792570941,0.000154759818849,0.00015475134515
83, ,0.000155776754665,0.000154757810277,0.000154750083197
84, ,0.000155760823942,0.000154757218788,0.000154748845053
85, ,0.000155744320069,0.000154756269361,0.00015474764208
86, ,0.000155727218562,0.000154755677578,0.000154745866478
87, ,0.000155710123582,0.000154754842996,0.00015474411876
88, ,0.000155693897656,0.000154754005241,0.000154742163145
89, ,0.000155678965071,0.000154753588033,0.00015474004262
90, ,0.000155665238142,0.00015475274238,0.000154737255484
91, ,0.00015565247216,0.000154752242738,0.000154735946456
92, ,0.000155640437167,0.000154751506139,0.000154735149081
93, ,0.000155628945315,0.0001547504484,0.000154734484581
94, ,0.000155617838123,0.000154748310977,0.000154733975195
95, ,0.000155606975499,0.000154745551451,0.00015473360061
96, ,0.00015559624025,0.00015474494331,0.000154733048659
97, ,0.000155585563018,0.000154744923832,0.000154732633679
98, ,0.000155574895326,0.000154741195838,0.000154732264195
99, ,0.00015556419194,0.000154740288598,0.000154731880978
100, ,0.000155553411081,0.00015473987755,0.00015473144705
101, ,0.000155542503946,0.00015473862368,0.00015473089005
102, ,0.000155531380907,0.00015473776775,0.000154730258657
103, ,0.00015551986809,0.000154736720481,0.000154729130161
104, ,0.000155507929343,0.000154735279056,0.000154728236398
105, ,0.000155495895403,0.000154734542628,0.000154727740491
106, ,0.000155484224319,0.000154733381281,0.000154727201667
107, ,0.000155473214634,0.000154732807116,0.000154726398836
108, ,0.000155462870303,0.000154732169187,0.000154725581653
109, ,0.000155453013062,0.000154731855775,0.000154724679757
110, ,0.000155443403476,0.000154731317907,0.000154723038782
111, ,0.000155433809633,0.000154731031631,0.000154721929461
112, ,0.000155424032518,0.000154730576436,0.000154720602113
113, ,0.000155413914671,0.00015473027967,0.000154718899114
114, ,0.000155403389445,0.000154729875996,0.000154718651074
115, ,0.000155392506443,0.000154729483287,0.000154717950838
116, ,0.000155381431524,0.000154729381879,0.000154717454352
117, ,0.000155370434407,0.000154728947118,0.000154717234516
118, ,0.00015535982285,0.000154728829047,0.000154717047512
119, ,0.000155349826283,0.000154728711606,0.00015471690479
120, ,0.000155340517087,0.000154728521227,0.00015471679569
121, ,0.000155331841281,0.000154728448503,0.000154716746772
122, ,0.000155323698964,0.000154728378453,0.000154716693053
123, ,0.000155315985758,0.000154728337627,0.000154716649651
124, ,0.000155308612172,0.000154728309733,0.000154716609482
125, ,0.000155301512114,0.000154728287142,0.000154716577095
126, ,0.000155294639065,0.000154728258358,0.000154716554642
127, ,0.000155287953418,0.000154728247166,0.000154716527724
128, ,0.000155281420423,0.000154728226262,0.000154716507788
129, ,0.000155275035904,0.00015472819929,0.00015471647122
130, ,0.000155268806684,0.000154728170573,0.000154716421556
131, ,0.000155262735359,0.000154728141802,0.000154716347182
132, ,0.000155256824287,0.000154728094644,0.00015471623227
133, ,0.000155251079785,0.000154727975621,0.000154716043402
134, ,0.000155245506665,0.000154727975439,0.000154715798735
135, ,0.000155240106823,0.000154727953729,0.000154715424557
136, ,0.00015523487846,0.000154727916915,0.000154714391111
137, ,0.000155229817632,0.000154727903234,0.000154713036397
138, ,0.000155224920702,0.00015472783102,0.000154712017643
139, ,0.000155220187062,0.00015472777852,0.000154711018146
140, ,0.000155215620244,0.000154727665832,0.000154708987277
141, ,0.000155211227174,0.000154727503999,0.000154707808535
142, ,0.000155207016406,0.00015472728432,0.000154705787951
143, ,0.000155202993243,0.000154726398399,0.000154705109
144, ,0.000155199156861,0.000154726257976,0.000154704693977
145, ,0.0001551954997,0.000154725283618,0.000154704264658
146, ,0.000155192007755,0.000154723872034,0.000154704013005
147, ,0.000155188661962,0.000154720487113,0.00015470367247
148, ,0.000155185439761,0.000154719653882,0.000154703432022
149, ,0.000155182316507,0.000154718410488,0.000154703242767
150, ,0.000155179266453,0.000154717398371,0.000154702975827
151, ,0.000155176263386,0.000154716287246,0.000154702554418
152, ,0.000155173285226,0.000154716052317,0.000154700457031
153, ,0.000155170312311,0.000154715863665,0.000154700298897
154, ,0.000155167326032,0.000154715710628,0.000154699888628
155, ,0.000155164308615,0.000154715559298,0.000154699498488
156, ,0.000155161243484,0.000154715495513,0.000154698687454
157, ,0.000155158115562,0.000154715436599,0.000154696563092
158, ,0.000155154913339,0.000154715387696,0.000154694355141
159, ,0.000155151629872,0.000154715369973,0.000154690313373
160, ,0.000155148263546,0.000154715353667,0.000154686699091
161, ,0.000155144819345,0.000154715340829,0.000154683423815
162, ,0.000155141309372,0.000154715333733,0.00015468176944
163, ,0.000155137750138,0.000154715328627,0.000154680311563
164, ,0.000155134161628,0.000154715325186,0.000154679083379
165, ,0.000155130565322,0.000154715323118,0.000154678080575
166, ,0.000155126981633,0.00015471532134,0.000154677148199
167, ,0.000155123427456,0.000154715320777,0.000154676388138
168, ,0.000155119915075,0.000154715319527,0.00015467578889
169, ,0.000155116453394,0.000154715319309,0.000154675378543
170, ,0.000155113048666,0.000154715318999,0.000154675066935
171, ,0.000155109705055,0.000154715318998,0.000154674752894
172, ,0.000155106424207,0.00015471531874,0.000154674506204
173, ,0.00015510320409,0.000154715318707,0.000154674267862
174, ,0.000155100038924,0.000154715318666,0.000154673993734
175, ,0.000155096919161,0.00015471531863,0.000154673805
176, ,0.000155093834638,0.000154715318614,0.000154673602617
177, ,0.000155090785038,0.000154715318598,0.000154673483104
178, ,0.000155087773512,0.000154715318593,0.000154673419758
179, ,0.000155084801924,0.000154715318583,0.000154673373616
180, ,0.00015508186955,0.000154715318578,0.000154673341105
181, ,0.00015507897195,0.000154715318577,0.000154673315227
182, ,0.00015507609982,0.000154715318573,0.000154673283525
183, ,0.000155073238058,0.000154715318572,0.000154673243055
184, ,0.000155070365571,0.000154715318572,0.000154673225743
185, ,0.00015506745839,0.000154715318569,0.000154673125015
186, ,0.00015506450048,0.000154715318568,0.000154673015581
187, ,0.000155061482322,0.000154715318567,0.000154672870574
188, ,0.000155058401954,0.000154715318566,0.000154672787388
189, ,0.000155055262451,0.000154715318566,0.000154672721435
190, ,0.000155052071527,0.000154715318566,0.000154672370223
191, ,0.000155048843945, ,0.000154672206082
192, ,0.000155045601839, ,0.000154671397672
193, ,0.000155042370201, ,0.000154671230845
194, ,0.000155039174748, ,0.000154670411174
195, ,0.000155036041381, ,0.000154668939088
196, ,0.000155032994751, ,0.000154668564695
197, ,0.000155030058592, ,0.00015466748038
198, ,0.000155027252246, ,0.000154667310829
199, ,0.000155024588316, ,0.000154665755332
200, ,0.000155022073084, ,0.000154663480108
201, ,0.000155019707509, ,0.000154661888604
202, ,0.000155017488442, ,0.00015466024098
203, ,0.000155015409852, ,0.00015465682744
204, ,0.0001550134637, ,0.000154654860092
205, ,0.000155011640438, ,0.000154654288803
206, ,0.000155009929638, ,0.000154653715448
207, ,0.000155008320648, ,0.000154653320197
208, ,0.000155006803497, ,0.000154652894707
209, ,0.00015500536897, ,0.000154652642359
210, ,0.000155004008451, ,0.000154652222517
211, ,0.000155002714082, ,0.000154651792204
212, ,0.000155001479128, ,0.000154651335612
213, ,0.000155000297678, ,0.000154650826031
214, ,0.000154999164443, ,0.000154650371653
215, ,0.000154998074694, ,0.000154650015607
216, ,0.000154997024193, ,0.000154649552778
217, ,0.000154996009466, ,0.000154649178521
218, ,0.000154995028112, ,0.000154648941363
219, ,0.000154994077949, ,0.000154648689585
220, ,0.000154993156848, ,0.000154648445651
221, ,0.000154992262692, ,0.00015464806094
222, ,0.000154991393404, ,0.000154647727894
223, ,0.000154990547093, ,0.000154647145145
224, ,0.000154989721909, ,0.000154646545068
225, ,0.000154988915999, ,0.000154646135839
226, ,0.000154988127484, ,0.000154645910824
227, ,0.0001549873545, ,0.000154645670344
228, ,0.000154986595344, ,0.00015464553626
229, ,0.000154985848676, ,0.000154645442663
230, ,0.000154985113141, ,0.00015464531421
231, ,0.000154984387272, ,0.000154645253474
232, ,0.000154983669447, ,0.000154645174392
233, ,0.000154982957828, ,0.000154645098466
234, ,0.000154982250319, ,0.000154645058713
235, ,0.000154981544512, ,0.000154645020918
236, ,0.000154980837865, ,0.000154644990601
237, ,0.000154980128874, ,0.000154644974466
238, ,0.000154979416557, ,0.000154644962701
239, ,0.000154978699948, ,0.00015464495228
240, ,0.000154977978194, ,0.000154644941991
241, ,0.000154977250563, ,0.000154644938794
242, ,0.000154976516126, ,0.000154644933023
243, ,0.00015497577361, ,0.000154644932855
244, ,0.000154975021631, ,0.000154644929848
245, ,0.00015497425929, ,0.000154644929384
246, ,0.000154973485728, ,0.000154644928661
247, ,0.000154972700015, ,0.000154644928357
248, ,0.000154971901151, ,0.000154644927948
249, ,0.000154971088094, ,0.000154644927826
250, ,0.000154970259838, ,0.000154644927669
251, ,0.000154969415609, ,0.00015464492752
252, ,0.000154968555504, ,0.000154644927405
253, ,0.000154967680846, ,0.000154644927367
254, ,0.000154966793264, ,0.000154644927312
255, ,0.000154965894579, ,0.000154644927273
256, ,0.000154964986826, ,0.00015464492726
257, ,0.000154964072144, ,0.000154644927247
258, ,0.000154963152491, ,0.000154644927202
259, ,0.000154962229575, ,0.00015464492719
260, ,0.00015496130473, ,0.000154644927184
261, ,0.000154960378892, ,0.000154644927161
262, ,0.000154959452666, ,0.00015464492716
263, ,0.000154958526216, ,0.000154644927159
264, ,0.000154957599308, ,0.000154644927158
265, ,0.000154956671305, ,0.000154644927158
266, ,0.000154955741165, , 
267, ,0.000154954807478, , 
268, ,0.000154953868436, , 
269, ,0.000154952921821, , 
270, ,0.000154951964999, , 
271, ,0.000154950994891, , 
272, ,0.000154950007912, , 
273, ,0.00015494899987, , 
274, ,0.000154947965891, , 
275, ,0.000154946900522, , 
276, ,0.000154945800225, , 
277, ,0.000154944664025, , 
278, ,0.000154943490826, , 
279, ,0.000154942278922, , 
280, ,0.000154941025596, , 
281, ,0.000154939726731, , 
282, ,0.000154938376359, , 
283, ,0.000154936966101, , 
284, ,0.000154935484551, , 
285, ,0.000154933917035, , 
286, ,0.000154932251801, , 
287, ,0.000154930484824, , 
288, ,0.000154928615666, , 
289, ,0.000154926648086, , 
290, ,0.000154924592879, , 
291, ,0.000154922467201, , 
292, ,0.000154920292788, , 
293, ,0.000154918094243, , 
294, ,0.000154915896347, , 
295, ,0.000154913725125, , 
296, ,0.000154911614098, , 
297, ,0.000154909588629, , 
298, ,0.000154907660812, , 
299, ,0.00015490583264, , 
300, ,0.000154904099305, , 
301, ,0.000154902451114, , 
302, ,0.000154900875256, , 
303, ,0.000154899356702, , 
304, ,0.000154897878475, , 
305, ,0.000154896421694, , 
306, ,0.000154894968609, , 
307, ,0.000154893507099, , 
308, ,0.000154892026164, , 
309, ,0.000154890514778, , 
310, ,0.000154888961, , 
311, ,0.000154887352317, , 
312, ,0.000154885682445, , 
313, ,0.000154883953889, , 
314, ,0.000154882179513, , 
315, ,0.000154880377363, , 
316, ,0.000154878569016, , 
317, ,0.000154876777708, , 
318, ,0.000154875026082, , 
319, ,0.000154873334097, , 
320, ,0.000154871717726, , 
321, ,0.000154870187967, , 
322, ,0.00015486875064, , 
323, ,0.000154867406916, , 
324, ,0.000154866154267, , 
325, ,0.000154864987539, , 
326, ,0.000154863899723, , 
327, ,0.000154862882665, , 
328, ,0.000154861927601, , 
329, ,0.000154861026127, , 
330, ,0.000154860170673, , 
331, ,0.00015485935474, , 
332, ,0.000154858572717, , 
333, ,0.000154857819565, , 
334, ,0.000154857090804, , 
335, ,0.00015485638253, , 
336, ,0.000154855691331, , 
337, ,0.000154855014357, , 
338, ,0.000154854349007, , 
339, ,0.000154853692651, , 
340, ,0.000154853043512, , 
341, ,0.000154852398668, , 
342, ,0.000154851756473, , 
343, ,0.000154851115619, , 
344, ,0.000154850474932, , 
345, ,0.000154849833048, , 
346, ,0.000154849188383, , 
347, ,0.000154848538939, , 
348, ,0.000154847882987, , 
349, ,0.00015484722233, , 
350, ,0.000154846560849, , 
351, ,0.000154845903166, , 
352, ,0.000154845254258, , 
353, ,0.000154844619066, , 
354, ,0.000154844002185, , 
355, ,0.0001548434076, , 
356, ,0.000154842838646, , 
357, ,0.000154842297721, , 
358, ,0.000154841786276, , 
359, ,0.0001548413049, , 
360, ,0.000154840853449, , 
361, ,0.000154840431139, , 
362, ,0.00015484003671, , 
363, ,0.000154839668593, , 
364, ,0.000154839325049, , 
365, ,0.000154839004233, , 
366, ,0.00015483870436, , 
367, ,0.00015483842369, , 
368, ,0.000154838160571, , 
369, ,0.000154837913485, , 
370, ,0.000154837681008, , 
371, ,0.000154837461857, , 
372, ,0.000154837254847, , 
373, ,0.0001548370589, , 
374, ,0.000154836873059, , 
375, ,0.000154836696426, , 
376, ,0.000154836528201, , 
377, ,0.000154836367633, , 
378, ,0.000154836214044, , 
379, ,0.000154836066806, , 
380, ,0.000154835925326, , 
381, ,0.000154835789056, , 
382, ,0.00015483565747, , 
383, ,0.00015483553007, , 
384, ,0.00015483540637, , 
385, ,0.000154835285886, , 
386, ,0.000154835168171, , 
387, ,0.000154835052755, , 
388, ,0.000154834939158, , 
389, ,0.000154834826891, , 
390, ,0.00015483471543, , 
391, ,0.000154834604204, , 
392, ,0.000154834492598, , 
393, ,0.000154834379921, , 
394, ,0.000154834265544, , 
395, ,0.000154834149135, , 
396, ,0.000154834030485, , 
397, ,0.00015483390945, , 
398, ,0.000154833785987, , 
399, ,0.00015483366016, , 
400, ,0.000154833532105, , 
401, ,0.00015483340207, , 
402, ,0.000154833270392, , 
403, ,0.000154833137481, , 
404, ,0.000154833003816, , 
405, ,0.000154832869922, , 
406, ,0.000154832736356, , 
407, ,0.000154832603689, , 
408, ,0.000154832472474, , 
409, ,0.000154832343253, , 
410, ,0.000154832216518, , 
411, ,0.000154832092718, , 
412, ,0.000154831972237, , 
413, ,0.000154831855398, , 
414, ,0.000154831742455, , 
415, ,0.000154831633594, , 
416, ,0.000154831528944, , 
417, ,0.000154831428564, , 
418, ,0.000154831332466, , 
419, ,0.000154831240613, , 
420, ,0.000154831152936, , 
421, ,0.000154831069325, , 
422, ,0.000154830989641, , 
423, ,0.000154830913737, , 
424, ,0.000154830841451, , 
425, ,0.000154830772607, , 
426, ,0.000154830707019, , 
427, ,0.000154830644517, , 
428, ,0.00015483058492, , 
429, ,0.000154830528056, , 
430, ,0.000154830473757, , 
431, ,0.00015483042186, , 
432, ,0.000154830372215, , 
433, ,0.000154830324683, , 
434, ,0.000154830279121, , 
435, ,0.000154830235401, , 
436, ,0.000154830193409, , 
437, ,0.000154830153032, , 
438, ,0.000154830114168, , 
439, ,0.00015483007672, , 
440, ,0.000154830040598, , 
441, ,0.000154830005718, , 
442, ,0.000154829972013, , 
443, ,0.000154829939407, , 
444, ,0.00015482990783, , 
445, ,0.000154829877229, , 
446, ,0.000154829847548, , 
447, ,0.000154829818732, , 
448, ,0.000154829790737, , 
449, ,0.000154829763517, , 
450, ,0.00015482973703, , 
451, ,0.000154829711238, , 
452, ,0.00015482968611, , 
453, ,0.000154829661607, , 
454, ,0.000154829637704, , 
455, ,0.000154829614371, , 
456, ,0.000154829591577, , 
457, ,0.000154829569304, , 
458, ,0.000154829547525, , 
459, ,0.000154829526216, , 
460, ,0.000154829505364, , 
461, ,0.000154829484942, , 
462, ,0.000154829464932, , 
463, ,0.000154829445323, , 
464, ,0.000154829426095, , 
465, ,0.000154829407235, , 
466, ,0.000154829388723, , 
467, ,0.000154829370552, , 
468, ,0.000154829352706, , 
469, ,0.000154829335174, , 
470, ,0.000154829317938, , 
471, ,0.000154829300997, , 
472, ,0.000154829284335, , 
473, ,0.000154829267942, , 
474, ,0.000154829251808, , 
475, ,0.000154829235922, , 
476, ,0.00015482922028, , 
477, ,0.000154829204868, , 
478, ,0.000154829189686, , 
479, ,0.000154829174717, , 
480, ,0.000154829159957, , 
481, ,0.000154829145401, , 
482, ,0.000154829131037, , 
483, ,0.000154829116859, , 
484, ,0.000154829102867, , 
485, ,0.000154829089049, , 
486, ,0.000154829075399, , 
487, ,0.00015482906191, , 
488, ,0.000154829048583, , 
489, ,0.000154829035402, , 
490, ,0.00015482902237, , 
491, ,0.000154829009476, , 
492, ,0.00015482899672, , 
493, ,0.00015482898409, , 
494, ,0.000154828971587, , 
495, ,0.000154828959205, , 
496, ,0.000154828946934, , 
497, ,0.000154828934778, , 
498, ,0.000154828922725, , 
499, ,0.00015482891077, , 
500, ,0.000154828898915, , 


==> OT-1K-normgradient.dat <==
iteration,Newton,Lloyd,LBFGS,20LBFGS
0,0.00448556181714,0.00448556181714,0.00448556181714,0.00448556181714
1,0.000210762251391,0.000199238124115,0.00447676454679,0.00447676454679
2,0.000156476068084,0.00011244110855,0.000535101564216,0.000535101564216
3,0.000155167049974,7.83694312236e-05,0.000386722676213,0.000386722676213
4,0.000132131236002,6.13887028949e-05,0.00032791416539,0.00032791416539
5,5.26065555051e-05,5.10182915567e-05,0.000114491758158,0.000114491758158
6,6.26629467083e-05,4.48600318039e-05,5.43077964772e-05,5.43077964772e-05
7,5.30283914679e-05,4.05402678444e-05,4.63984712286e-05,4.63984712286e-05
8,3.03460543436e-05,3.67407630452e-05,5.06089135856e-05,5.06089135856e-05
9,2.12543138108e-05,3.35337654058e-05,3.72537071072e-05,3.72537071072e-05
10,2.20508608134e-05,3.08615955505e-05,3.05897275668e-05,3.06051803664e-05
11,2.02135724255e-05,2.8664832543e-05,2.32866423841e-05,2.32860841754e-05
12,1.51799403377e-05,2.68152344866e-05,2.31925067017e-05,2.3263116881e-05
13,2.18585964545e-05,2.5191335349e-05,1.79159581675e-05,1.78633212248e-05
14,1.7499419479e-05,2.36168885448e-05,1.36850022987e-05,1.34916308252e-05
15,1.57183930062e-05,2.20920051084e-05,1.47284577347e-05,1.41661641999e-05
16,1.05844198237e-05,2.07216869744e-05,1.59622170592e-05,1.67241665961e-05
17,1.30043227024e-05,1.94897249128e-05,1.66380381709e-05,1.72434945577e-05
18,1.2027710475e-05,1.83793330287e-05,1.64210596179e-05,1.41905030885e-05
19,5.2275235808e-06,1.73798711851e-05,1.48521395534e-05,1.23261382606e-05
20,6.33410559843e-06,1.647793035e-05,1.18610470689e-05,1.22568867773e-05
21,6.94806351487e-06,1.56580229518e-05,1.01850507295e-05,1.21199286631e-05
22,1.04348972705e-05,1.49009856596e-05,9.7576899705e-06,9.12176245391e-06
23,9.05682400915e-06,1.42027902825e-05,8.74384853555e-06,8.79431372147e-06
24,8.92529905223e-06,1.3573163021e-05,8.2482080228e-06,8.87705127341e-06
25,8.16489789659e-06,1.30272897804e-05,9.16911942637e-06,7.58593388465e-06
26,8.22377911426e-06,1.25740720577e-05,6.6290962075e-06,6.05164085915e-06
27,1.03093404459e-05,1.22008857642e-05,5.74472990641e-06,5.68735898534e-06
28,1.0337623371e-05,1.18863873328e-05,4.64299012638e-06,4.66306470558e-06
29,8.01129053065e-06,1.15989400884e-05,4.64961066886e-06,5.03812004257e-06
30,6.26770836776e-06,1.13050787525e-05,5.98003643163e-06,5.01576472898e-06
31,5.91295678445e-06,1.09862034515e-05,3.89358999482e-06,3.98051074371e-06
32,9.55671972149e-07,1.06614469971e-05,3.06898333137e-06,3.78524975483e-06
33,2.47509286445e-07,1.03603495512e-05,3.3490695657e-06,3.25207897594e-06
34,8.68535629517e-09,1.00988867821e-05,3.57088722628e-06,3.37734145364e-06
35,1.35746009401e-10,9.87792676848e-06,3.95339429089e-06,4.13091979822e-06
36,1.1877779449e-10,9.68866613299e-06,3.6938823967e-06,4.13876300111e-06
37,5.93892155077e-11,9.52711992285e-06,4.20561550002e-06,3.77606540472e-06
38,5.93892109098e-11,9.38761069637e-06,4.03775684008e-06,3.74394497e-06
39, ,9.26797645544e-06,4.41320755685e-06,4.57258197576e-06
40, ,9.16655967362e-06,3.19689946027e-06,4.02058664485e-06
41, ,9.08521683129e-06,2.90794728416e-06,3.33088541935e-06
42, ,9.02805516525e-06,1.99341051379e-06,1.84581236191e-06
43, ,8.99891132855e-06,1.7624479606e-06,1.82427086707e-06
44, ,8.99147188458e-06,2.40074604882e-06,2.01078953559e-06
45, ,8.99632953131e-06,1.83908896387e-06,2.37162156201e-06
46, ,9.01487970316e-06,2.31911078757e-06,1.77770257376e-06
47, ,9.01199654434e-06,3.54303887523e-06,2.66893390951e-06
48, ,8.95310102871e-06,3.98589960108e-06,3.93215937218e-06
49, ,8.8560710069e-06,2.92258696331e-06,4.17720789833e-06
50, ,8.72725752494e-06,2.74137979243e-06,2.74337668116e-06
51, ,8.56093819963e-06,2.03218468642e-06,3.52860188455e-06
52, ,8.35818282989e-06,2.0205347852e-06,3.2534147345e-06
53, ,8.13366039095e-06,2.44000361607e-06,1.87662752437e-06
54, ,7.90358297986e-06,3.51916796506e-06,1.98495107822e-06
55, ,7.68096022367e-06,5.14018733562e-06,4.88405592111e-06
56, ,7.47433121607e-06,5.08686954943e-06,5.19646988333e-06
57, ,7.28928518979e-06,3.44093938766e-06,4.95465476996e-06
58, ,7.12935982091e-06,3.43391254497e-06,4.37684058288e-06
59, ,6.99657373558e-06,3.82196839817e-06,3.40309421914e-06
60, ,6.8896457832e-06,2.82530693406e-06,3.14986085735e-06
61, ,6.801982804e-06,2.62056487504e-06,2.70510914584e-06
62, ,6.73105404495e-06,1.43788887038e-06,3.63457519686e-06
63, ,6.67587257233e-06,1.17901542147e-06,1.7345082698e-06
64, ,6.63734671798e-06,1.43893657105e-06,1.14747219039e-06
65, ,6.61566831705e-06,1.56588851429e-06,1.17735247907e-06
66, ,6.60515368812e-06,1.21856994752e-06,1.84171712027e-06
67, ,6.59704903414e-06,1.53193729828e-06,3.03100114789e-06
68, ,6.59337861416e-06,1.8112911882e-06,1.30165195053e-06
69, ,6.61181741031e-06,1.46301029408e-06,1.03118837617e-06
70, ,6.67698624423e-06,2.5419405735e-06,1.52750389996e-06
71, ,6.81832809607e-06,2.3433850864e-06,2.29094458344e-06
72, ,7.06184171181e-06,1.44518500298e-06,2.97227659877e-06
73, ,7.26830807445e-06,1.55425679139e-06,1.79358352887e-06
74, ,7.28532444187e-06,3.47590657937e-06,2.74194413113e-06
75, ,7.08221569854e-06,3.40889569313e-06,2.82673759226e-06
76, ,6.78712251534e-06,1.38117708716e-06,2.53623493745e-06
77, ,6.49673090548e-06,1.38716094214e-06,2.42808322083e-06
78, ,6.23671159322e-06,2.04026159634e-06,1.86717805646e-06
79, ,6.01361236079e-06,2.35995423704e-06,2.1642963713e-06
80, ,5.8312567271e-06,1.38458954555e-06,1.56786221067e-06
81, ,5.7010532349e-06,1.55100466022e-06,1.00951300383e-06
82, ,5.62996239338e-06,1.21302315202e-06,8.85165606004e-07
83, ,5.62848434121e-06,1.05389334012e-06,1.11982582996e-06
84, ,5.71679681434e-06,1.7126945222e-06,1.29313703551e-06
85, ,5.8347993267e-06,7.60571388204e-07,9.17645471242e-07
86, ,5.87139093311e-06,5.97506487306e-07,1.36772673223e-06
87, ,5.75276491815e-06,8.90821004159e-07,1.65654549099e-06
88, ,5.5260733707e-06,1.18427828803e-06,2.32289124204e-06
89, ,5.29216597107e-06,1.56157580709e-06,2.26598021426e-06
90, ,5.09468219773e-06,6.67400466027e-07,1.16597430028e-06
91, ,4.9384866734e-06,6.49330912231e-07,9.65955168899e-07
92, ,4.81835675946e-06,9.74312401496e-07,7.17559185359e-07
93, ,4.7300437701e-06,2.34847071475e-06,8.52570152879e-07
94, ,4.67083444677e-06,1.99791192758e-06,8.52417313417e-07
95, ,4.63875042562e-06,1.33825969803e-06,5.88110955719e-07
96, ,4.62331953302e-06,1.83590942793e-06,4.99371693632e-07
97, ,4.61872251624e-06,3.27803246174e-06,7.06659909362e-07
98, ,4.62414422629e-06,1.32905829243e-06,7.36248090048e-07
99, ,4.63864645449e-06,5.52778304546e-07,4.67387769959e-07
100, ,4.66245705792e-06,5.29620082767e-07,5.60207832448e-07
101, ,4.70159628062e-06,1.08393510937e-06,1.11569307517e-06
102, ,4.7736590289e-06,1.50194493438e-06,1.22465565208e-06
103, ,4.87312665736e-06,9.90183415441e-07,8.16103173365e-07
104, ,4.91564884998e-06,9.73412369866e-07,9.3349647113e-07
105, ,4.86324789381e-06,1.05968399666e-06,8.18330326917e-07
106, ,4.73190531218e-06,8.77341185648e-07,8.85901954506e-07
107, ,4.58214903972e-06,1.28144524963e-06,1.00139568628e-06
108, ,4.46140671815e-06,5.7531450555e-07,1.18070134314e-06
109, ,4.39142811429e-06,4.68424333481e-07,7.86256260713e-07
110, ,4.37538012826e-06,7.20830206533e-07,1.07642251331e-06
111, ,4.40682883481e-06,1.08771885459e-06,1.50544885636e-06
112, ,4.4768058336e-06,4.72168864459e-07,1.69804085967e-06
113, ,4.56691350206e-06,4.48969771695e-07,9.03607474849e-07
114, ,4.65068542118e-06,6.96746068736e-07,1.1039725663e-06
115, ,4.70410211007e-06,7.45477809713e-07,1.18063074124e-06
116, ,4.70419654819e-06,1.12901674865e-06,5.8852710935e-07
117, ,4.63709866079e-06,3.89176598432e-07,3.01865204682e-07
118, ,4.51080872528e-06,3.3438623134e-07,2.73348360579e-07
119, ,4.35474647287e-06,2.85489385119e-07,4.82290539801e-07
120, ,4.20130483717e-06,3.3254521197e-07,2.92294988441e-07
121, ,4.0655353932e-06,4.40343107479e-07,1.76687961024e-07
122, ,3.95219832485e-06,1.95732798398e-07,1.68393743482e-07
123, ,3.86014003096e-06,1.36231014653e-07,1.97809862684e-07
124, ,3.78510194902e-06,1.4755038239e-07,2.32838055005e-07
125, ,3.72184169416e-06,2.91714161048e-07,1.29471631801e-07
126, ,3.66840509751e-06,1.06406247907e-07,1.28850774789e-07
127, ,3.62518474245e-06,9.48969027324e-08,1.50536342458e-07
128, ,3.584539249e-06,1.26567865314e-07,3.01371386582e-07
129, ,3.54124594264e-06,2.06614455743e-07,1.50366302257e-07
130, ,3.49637554215e-06,1.63167732798e-07,2.14952065782e-07
131, ,3.45066677295e-06,1.21246046134e-07,7.46227255588e-07
132, ,3.40244812674e-06,1.96337275386e-07,5.44010015555e-07
133, ,3.35194352374e-06,3.92356099166e-07,6.69696321194e-07
134, ,3.29979831074e-06,5.7458148158e-07,1.06492112568e-06
135, ,3.24713199764e-06,6.54644077874e-07,1.23931606089e-06
136, ,3.19476060305e-06,4.99029491671e-07,7.83381839311e-07
137, ,3.14282558024e-06,4.95604389065e-07,1.49823190277e-06
138, ,3.0905507035e-06,5.22555903466e-07,2.52071727363e-06
139, ,3.03652330679e-06,7.42711738285e-07,2.32849856161e-06
140, ,2.97944888269e-06,5.54629968462e-07,2.16204061232e-06
141, ,2.91825895072e-06,4.19304896336e-07,2.30130358198e-06
142, ,2.85339757286e-06,4.24098462082e-07,1.21175894826e-06
143, ,2.78674335918e-06,1.0756981629e-06,7.12578277128e-07
144, ,2.72059748725e-06,1.69068262111e-06,5.2748924468e-07
145, ,2.65753644764e-06,1.4856954205e-06,6.06751027404e-07
146, ,2.5998819355e-06,1.40147153945e-06,1.01499605611e-06
147, ,2.54952301627e-06,1.81727852403e-06,5.57382725959e-07
148, ,2.50786476206e-06,2.0124376721e-06,4.24948656598e-07
149, ,2.47583855163e-06,1.7333996327e-06,4.01813764682e-07
150, ,2.45417972165e-06,1.50218999884e-06,5.05942442916e-07
151, ,2.44212275772e-06,6.02862554663e-07,7.04570109119e-07
152, ,2.43794494039e-06,3.8683206394e-07,2.11479852208e-06
153, ,2.4415332024e-06,3.13100636211e-07,2.64131268739e-06
154, ,2.45254140962e-06,6.45582595143e-07,2.45159300197e-06
155, ,2.47028598401e-06,3.83650969724e-07,2.30788329954e-06
156, ,2.49426352337e-06,1.99045636592e-07,2.34605192343e-06
157, ,2.52297758012e-06,1.32545151915e-07,2.80880904034e-06
158, ,2.55457893349e-06,1.74388132047e-07,2.77556415593e-06
159, ,2.58698284788e-06,1.78709412248e-07,2.32175217072e-06
160, ,2.61782035844e-06,9.34057278207e-08,2.1407452306e-06
161, ,2.64424005825e-06,7.11732517219e-08,1.56948634275e-06
162, ,2.66454877223e-06,8.27968196073e-08,1.49785553172e-06
163, ,2.67751342953e-06,7.96454264371e-08,1.16348523641e-06
164, ,2.68241202791e-06,3.71541113724e-08,1.00903378362e-06
165, ,2.67946600807e-06,3.36777923071e-08,7.98158629907e-07
166, ,2.66976774745e-06,3.77186034519e-08,7.86600218635e-07
167, ,2.65502468345e-06,6.2381851673e-08,8.60791712217e-07
168, ,2.63654940214e-06,1.66300199531e-08,5.81513032572e-07
169, ,2.61534857406e-06,1.27253157065e-08,4.58488559618e-07
170, ,2.59217450447e-06,1.26214036903e-08,4.84633639305e-07
171, ,2.56780725217e-06,3.17874285387e-08,4.57612910966e-07
172, ,2.54364229218e-06,7.33270895887e-09,4.63294564823e-07
173, ,2.52116129126e-06,4.64447258204e-09,3.79308098847e-07
174, ,2.50191962969e-06,4.8994146455e-09,4.56022876726e-07
175, ,2.48729906688e-06,5.02670072092e-09,5.69920721544e-07
176, ,2.47356584237e-06,4.74760890432e-09,3.29316317481e-07
177, ,2.45839542879e-06,2.32389239751e-09,3.72851193091e-07
178, ,2.44215061103e-06,2.19790473357e-09,2.67689114801e-07
179, ,2.42576625779e-06,2.74060558171e-09,1.48816848168e-07
180, ,2.41066885471e-06,3.03697709447e-09,1.18313646035e-07
181, ,2.39877119797e-06,1.23767947659e-09,1.5886016868e-07
182, ,2.39252902067e-06,1.03785608161e-09,1.75691360872e-07
183, ,2.39443260285e-06,1.00151046595e-09,1.88399074509e-07
184, ,2.40687309022e-06,3.030033277e-09,5.59695684243e-07
185, ,2.42650166115e-06,8.9680933287e-10,5.04015033188e-07
186, ,2.45074349649e-06,8.01579857599e-10,2.69975446186e-07
187, ,2.47606818378e-06,4.5412611077e-10,3.31597654335e-07
188, ,2.50040590036e-06,4.51836113851e-10,5.10078061467e-07
189, ,2.52191903147e-06,4.51146640427e-10,1.16792374942e-06
190, ,2.53840402943e-06,4.51146640427e-10,3.43392178206e-07
191, ,2.54648622284e-06, ,3.49006764209e-07
192, ,2.54490057373e-06, ,1.39082126196e-06
193, ,2.53318670012e-06, ,1.83534370418e-06
194, ,2.51111274191e-06, ,1.59971468469e-06
195, ,2.47878633389e-06, ,1.25699841329e-06
196, ,2.43608643208e-06, ,1.60291833824e-06
197, ,2.38383985066e-06, ,1.15265676112e-06
198, ,2.32427921594e-06, ,1.56161119243e-06
199, ,2.2597356913e-06, ,9.50635250483e-07
200, ,2.19231934466e-06, ,1.53361845684e-06
201, ,2.12384237262e-06, ,2.2906238061e-06
202, ,2.05573799603e-06, ,2.71670955631e-06
203, ,1.98912989283e-06, ,1.4834194509e-06
204, ,1.92502018515e-06, ,8.05739812106e-07
205, ,1.8642349811e-06, ,7.41500758161e-07
206, ,1.80734318896e-06, ,6.18736908189e-07
207, ,1.7544311141e-06, ,9.57652854044e-07
208, ,1.70536914788e-06, ,4.8920527586e-07
209, ,1.66014954945e-06, ,4.86898661999e-07
210, ,1.61868707267e-06, ,6.40362163056e-07
211, ,1.5805627917e-06, ,9.32813415042e-07
212, ,1.54543617528e-06, ,1.04279687896e-06
213, ,1.51308612956e-06, ,6.24012161581e-07
214, ,1.48331023011e-06, ,7.2280879585e-07
215, ,1.45592457359e-06, ,5.83160076102e-07
216, ,1.430666417e-06, ,5.05551614858e-07
217, ,1.40675005159e-06, ,6.22665623474e-07
218, ,1.38400929103e-06, ,7.35293935269e-07
219, ,1.36245656468e-06, ,3.91792889738e-07
220, ,1.34213539976e-06, ,4.57751508506e-07
221, ,1.32310287173e-06, ,6.83554989048e-07
222, ,1.30526512277e-06, ,1.17798435079e-06
223, ,1.2886145645e-06, ,1.16086548622e-06
224, ,1.27320338977e-06, ,5.52852934712e-07
225, ,1.25908810326e-06, ,4.53513858102e-07
226, ,1.24632063511e-06, ,4.56022412691e-07
227, ,1.23488601107e-06, ,4.0707853228e-07
228, ,1.22445891507e-06, ,3.51601514023e-07
229, ,1.21504224767e-06, ,2.82134815786e-07
230, ,1.20673818401e-06, ,2.40331169757e-07
231, ,1.19969276399e-06, ,4.4281830313e-07
232, ,1.19409537625e-06, ,2.47306314191e-07
233, ,1.19017465592e-06, ,2.12850626424e-07
234, ,1.18819499138e-06, ,2.18011346842e-07
235, ,1.18846242843e-06, ,2.43274095963e-07
236, ,1.19022474985e-06, ,1.21679239135e-07
237, ,1.192808835e-06, ,1.05309592466e-07
238, ,1.19620606549e-06, ,1.03046087796e-07
239, ,1.2003525874e-06, ,1.58168713747e-07
240, ,1.20506681127e-06, ,6.67786980273e-08
241, ,1.21047750032e-06, ,5.55082278696e-08
242, ,1.21682822806e-06, ,6.13494672467e-08
243, ,1.22436917538e-06, ,1.00619070532e-07
244, ,1.23263523977e-06, ,2.43281726984e-08
245, ,1.24152498629e-06, ,1.84140651441e-08
246, ,1.25108138482e-06, ,1.80753019642e-08
247, ,1.26134344177e-06, ,3.43568696003e-08
248, ,1.27234210474e-06, ,1.18025945724e-08
249, ,1.28404695509e-06, ,8.54402251343e-09
250, ,1.29633899864e-06, ,9.67004346955e-09
251, ,1.30871892287e-06, ,1.43586885635e-08
252, ,1.32008487825e-06, ,9.48008689398e-09
253, ,1.3301654334e-06, ,5.27987419613e-09
254, ,1.3388528009e-06, ,5.48158836293e-09
255, ,1.34600058723e-06, ,7.20604766528e-09
256, ,1.35153032022e-06, ,3.7535247137e-09
257, ,1.35553349282e-06, ,3.06993435526e-09
258, ,1.35821698428e-06, ,3.31209708795e-09
259, ,1.35984100255e-06, ,3.28599531611e-09
260, ,1.3607034944e-06, ,2.6095946318e-09
261, ,1.36106321207e-06, ,1.90390162134e-09
262, ,1.36120968249e-06, ,1.90309289524e-09
263, ,1.36145816733e-06, ,1.9030915159e-09
264, ,1.3621048219e-06, ,1.89092485796e-09
265, ,1.36343718218e-06, ,1.8909248693e-09
266, ,1.36573700459e-06, , 
267, ,1.36928490304e-06, , 
268, ,1.37435961647e-06, , 
269, ,1.38124216892e-06, , 
270, ,1.39022415756e-06, , 
271, ,1.40161641743e-06, , 
272, ,1.41575962519e-06, , 
273, ,1.4330374469e-06, , 
274, ,1.4538846184e-06, , 
275, ,1.4775094664e-06, , 
276, ,1.50146165704e-06, , 
277, ,1.52568255595e-06, , 
278, ,1.55049849379e-06, , 
279, ,1.57645111467e-06, , 
280, ,1.60429691751e-06, , 
281, ,1.63500184825e-06, , 
282, ,1.66975598049e-06, , 
283, ,1.70998427152e-06, , 
284, ,1.75735715846e-06, , 
285, ,1.81131908847e-06, , 
286, ,1.86637139591e-06, , 
287, ,1.92054794292e-06, , 
288, ,1.97205226203e-06, , 
289, ,2.01783407621e-06, , 
290, ,2.0548853075e-06, , 
291, ,2.08131821837e-06, , 
292, ,2.09590320797e-06, , 
293, ,2.09841445443e-06, , 
294, ,2.08956037482e-06, , 
295, ,2.06431685178e-06, , 
296, ,2.02462680477e-06, , 
297, ,1.97649609611e-06, , 
298, ,1.92513013112e-06, , 
299, ,1.87414827553e-06, , 
300, ,1.82654089632e-06, , 
301, ,1.78450500146e-06, , 
302, ,1.74978623535e-06, , 
303, ,1.72395113212e-06, , 
304, ,1.7085785103e-06, , 
305, ,1.70440783481e-06, , 
306, ,1.70770663037e-06, , 
307, ,1.7174510829e-06, , 
308, ,1.73345598271e-06, , 
309, ,1.75590012317e-06, , 
310, ,1.78553890731e-06, , 
311, ,1.8191353883e-06, , 
312, ,1.85243428066e-06, , 
313, ,1.8791327299e-06, , 
314, ,1.89652488675e-06, , 
315, ,1.90279482588e-06, , 
316, ,1.89689674381e-06, , 
317, ,1.87871577373e-06, , 
318, ,1.84912805701e-06, , 
319, ,1.80962074679e-06, , 
320, ,1.76224844066e-06, , 
321, ,1.70944225626e-06, , 
322, ,1.65360482453e-06, , 
323, ,1.59691829054e-06, , 
324, ,1.54113750685e-06, , 
325, ,1.48773884831e-06, , 
326, ,1.43788140272e-06, , 
327, ,1.39250914634e-06, , 
328, ,1.35200620432e-06, , 
329, ,1.31617006387e-06, , 
330, ,1.28464460788e-06, , 
331, ,1.25690243158e-06, , 
332, ,1.23275086569e-06, , 
333, ,1.21193173519e-06, , 
334, ,1.19416040135e-06, , 
335, ,1.17908358105e-06, , 
336, ,1.1663854553e-06, , 
337, ,1.15584389804e-06, , 
338, ,1.14732708299e-06, , 
339, ,1.14082080413e-06, , 
340, ,1.13644398597e-06, , 
341, ,1.13382619719e-06, , 
342, ,1.13232986183e-06, , 
343, ,1.13191351835e-06, , 
344, ,1.13264012405e-06, , 
345, ,1.13469928757e-06, , 
346, ,1.13841779376e-06, , 
347, ,1.14413071694e-06, , 
348, ,1.14896400256e-06, , 
349, ,1.15062683117e-06, , 
350, ,1.14839454636e-06, , 
351, ,1.14181698295e-06, , 
352, ,1.13079407781e-06, , 
353, ,1.11545145341e-06, , 
354, ,1.09611837421e-06, , 
355, ,1.07313355802e-06, , 
356, ,1.04714345309e-06, , 
357, ,1.01883208703e-06, , 
358, ,9.88911005214e-07, , 
359, ,9.58033597299e-07, , 
360, ,9.26825082081e-07, , 
361, ,8.95823431529e-07, , 
362, ,8.65457144744e-07, , 
363, ,8.36052060244e-07, , 
364, ,8.07822656038e-07, , 
365, ,7.80898034582e-07, , 
366, ,7.55345929148e-07, , 
367, ,7.31187240615e-07, , 
368, ,7.08409228235e-07, , 
369, ,6.86976563998e-07, , 
370, ,6.66839328142e-07, , 
371, ,6.47939189532e-07, , 
372, ,6.30214572945e-07, , 
373, ,6.13604520605e-07, , 
374, ,5.98050975398e-07, , 
375, ,5.83500800167e-07, , 
376, ,5.69907210841e-07, , 
377, ,5.57230495193e-07, , 
378, ,5.45438255541e-07, , 
379, ,5.34505517035e-07, , 
380, ,5.24414770389e-07, , 
381, ,5.15156080823e-07, , 
382, ,5.06727406789e-07, , 
383, ,4.99135332391e-07, , 
384, ,4.92393862359e-07, , 
385, ,4.86514030918e-07, , 
386, ,4.81524068568e-07, , 
387, ,4.77470113221e-07, , 
388, ,4.74412167513e-07, , 
389, ,4.7242615422e-07, , 
390, ,4.71606126182e-07, , 
391, ,4.72067312831e-07, , 
392, ,4.73949953171e-07, , 
393, ,4.77304307989e-07, , 
394, ,4.81405906808e-07, , 
395, ,4.8596132177e-07, , 
396, ,4.90792080848e-07, , 
397, ,4.95710696161e-07, , 
398, ,5.00525645674e-07, , 
399, ,5.05047429968e-07, , 
400, ,5.09094855457e-07, , 
401, ,5.12500777351e-07, , 
402, ,5.15118350482e-07, , 
403, ,5.1682627245e-07, , 
404, ,5.17531214083e-07, , 
405, ,5.17169550767e-07, , 
406, ,5.15708847912e-07, , 
407, ,5.13145883529e-07, , 
408, ,5.09504008592e-07, , 
409, ,5.04830338697e-07, , 
410, ,4.99192712458e-07, , 
411, ,4.92675259548e-07, , 
412, ,4.85374191214e-07, , 
413, ,4.77393734063e-07, , 
414, ,4.68842541554e-07, , 
415, ,4.59829978327e-07, , 
416, ,4.50462935282e-07, , 
417, ,4.40843399739e-07, , 
418, ,4.31066760138e-07, , 
419, ,4.21220261136e-07, , 
420, ,4.11381894001e-07, , 
421, ,4.01619869497e-07, , 
422, ,3.91992535068e-07, , 
423, ,3.8254869205e-07, , 
424, ,3.73328127659e-07, , 
425, ,3.64362263039e-07, , 
426, ,3.55674939424e-07, , 
427, ,3.47283214843e-07, , 
428, ,3.39198147333e-07, , 
429, ,3.31425721741e-07, , 
430, ,3.23967641848e-07, , 
431, ,3.16822047187e-07, , 
432, ,3.09984170975e-07, , 
433, ,3.03446932832e-07, , 
434, ,2.97201464573e-07, , 
435, ,2.91237586655e-07, , 
436, ,2.8554444859e-07, , 
437, ,2.80110653337e-07, , 
438, ,2.74924387517e-07, , 
439, ,2.6997364207e-07, , 
440, ,2.65246415808e-07, , 
441, ,2.60730884581e-07, , 
442, ,2.56415508897e-07, , 
443, ,2.52289130365e-07, , 
444, ,2.48341033157e-07, , 
445, ,2.44560986975e-07, , 
446, ,2.40939274776e-07, , 
447, ,2.37466708826e-07, , 
448, ,2.34134629625e-07, , 
449, ,2.30934904432e-07, , 
450, ,2.27859916735e-07, , 
451, ,2.24902547866e-07, , 
452, ,2.2205615666e-07, , 
453, ,2.19314557015e-07, , 
454, ,2.16671993643e-07, , 
455, ,2.14123119736e-07, , 
456, ,2.1166297784e-07, , 
457, ,2.09286963918e-07, , 
458, ,2.06990798093e-07, , 
459, ,2.04770502824e-07, , 
460, ,2.02622384281e-07, , 
461, ,2.00543011712e-07, , 
462, ,1.98529198039e-07, , 
463, ,1.96577982396e-07, , 
464, ,1.94686615058e-07, , 
465, ,1.92852539883e-07, , 
466, ,1.91073376475e-07, , 
467, ,1.89346907271e-07, , 
468, ,1.87671065724e-07, , 
469, ,1.86043925129e-07, , 
470, ,1.84463688809e-07, , 
471, ,1.82928681188e-07, , 
472, ,1.81437339534e-07, , 
473, ,1.7998820616e-07, , 
474, ,1.78579920568e-07, , 
475, ,1.77211212827e-07, , 
476, ,1.75880898798e-07, , 
477, ,1.74587875516e-07, , 
478, ,1.73331115945e-07, , 
479, ,1.72109664956e-07, , 
480, ,1.70922635467e-07, , 
481, ,1.69769205061e-07, , 
482, ,1.68648612824e-07, , 
483, ,1.67560157454e-07, , 
484, ,1.66503194629e-07, , 
485, ,1.654771348e-07, , 
486, ,1.6448144161e-07, , 
487, ,1.63515630366e-07, , 
488, ,1.62579266657e-07, , 
489, ,1.61671965606e-07, , 
490, ,1.60793389804e-07, , 
491, ,1.59943239147e-07, , 
492, ,1.5912125754e-07, , 
493, ,1.58327238468e-07, , 
494, ,1.57561025222e-07, , 
495, ,1.56822510253e-07, , 
496, ,1.56111635664e-07, , 
497, ,1.55428397945e-07, , 
498, ,1.54772848819e-07, , 
499, ,1.54145098126e-07, , 
500, ,1.53545316237e-07, , 


==> addpoint-costfunction-OT.dat <==
iteration,Lloyd,Newton
0,0.000157910410765,0.000157910410765
1,0.00015482893436,0.000154827475169
2,0.000154774415774,0.000154719529842
3,0.000154751166017,0.000154679403229
4,0.000154737399678,0.000154623467162
5,0.000154727527078,0.000154621370917
6,0.000154719794839,0.000154618808998
7,0.000154713440272,0.000154612664957
8,0.000154708063594,0.000154612611055
9,0.000154703408114,0.00015461261102
10,0.000154699298846, 
11,0.000154695611544, 
12,0.000154692255092, 
13,0.000154689161974, 
14,0.000154686281032, 
15,0.000154683573889, 
16,0.00015468101137, 
17,0.000154678573927, 
18,0.000154676247592, 
19,0.000154674019498, 
20,0.000154671872519, 
21,0.000154669783164, 
22,0.000154667721501, 
23,0.000154665653715, 
24,0.000154663539196, 
25,0.000154661351126, 
26,0.000154659107009, 
27,0.000154656840249, 
28,0.000154654577391, 
29,0.00015465234075, 
30,0.000154650174812, 
31,0.000154648131121, 
32,0.000154646250057, 
33,0.000154644548291, 
34,0.000154643022363, 
35,0.000154641655605, 
36,0.000154640426794, 
37,0.000154639315938, 
38,0.000154638305439, 
39,0.000154637380953, 
40,0.000154636530559, 
41,0.000154635743909, 
42,0.000154635012769, 
43,0.000154634331, 
44,0.00015463369357, 
45,0.000154633096436, 
46,0.000154632537576, 
47,0.000154632015631, 
48,0.000154631529585, 
49,0.000154631079095, 
50,0.000154630663964, 
51,0.000154630283104, 
52,0.000154629935363, 
53,0.000154629619279, 
54,0.000154629332932, 
55,0.000154629074213, 
56,0.000154628840981, 
57,0.000154628631172, 
58,0.00015462844243, 
59,0.000154628272418, 
60,0.000154628118996, 
61,0.000154627980187, 
62,0.0001546278542, 
63,0.000154627739429, 
64,0.000154627634454, 
65,0.000154627538033, 
66,0.000154627449059, 
67,0.000154627366529, 
68,0.000154627289617, 
69,0.000154627217704, 
70,0.000154627150262, 
71,0.000154627086758, 
72,0.000154627026734, 
73,0.000154626969795, 
74,0.000154626915596, 
75,0.000154626863835, 
76,0.000154626814259, 
77,0.00015462676664, 
78,0.000154626720771, 
79,0.000154626676481, 
80,0.000154626633601, 
81,0.00015462659199, 
82,0.000154626551516, 
83,0.000154626512054, 
84,0.000154626473504, 
85,0.000154626435756, 
86,0.000154626398718, 
87,0.000154626362302, 
88,0.000154626326423, 
89,0.000154626290994, 
90,0.000154626255933, 
91,0.000154626221161, 
92,0.000154626186599, 
93,0.000154626152165, 
94,0.000154626117783, 
95,0.000154626083373, 
96,0.000154626048887, 
97,0.000154626014324, 
98,0.000154625979668, 
99,0.000154625944913, 
100,0.000154625910041, 
101,0.000154625875031, 
102,0.000154625839862, 
103,0.00015462580451, 
104,0.000154625768948, 
105,0.000154625733151, 
106,0.000154625697081, 
107,0.000154625660702, 
108,0.000154625623977, 
109,0.000154625586875, 
110,0.000154625549343, 
111,0.000154625511325, 
112,0.000154625472778, 
113,0.000154625433634, 
114,0.000154625393833, 
115,0.000154625353292, 
116,0.000154625311924, 
117,0.000154625269631, 
118,0.000154625226298, 
119,0.000154625181812, 
120,0.000154625136047, 
121,0.000154625088862, 
122,0.000154625040118, 
123,0.000154624989654, 
124,0.000154624937289, 
125,0.000154624882819, 
126,0.000154624826006, 
127,0.000154624766567, 
128,0.000154624704167, 
129,0.000154624638417, 
130,0.00015462456886, 
131,0.00015462449517, 
132,0.000154624417453, 
133,0.000154624335961, 
134,0.000154624251063, 
135,0.000154624163245, 
136,0.000154624073073, 
137,0.000154623981146, 
138,0.000154623888098, 
139,0.000154623794559, 
140,0.000154623701123, 
141,0.000154623608338, 
142,0.000154623516675, 
143,0.000154623426565, 
144,0.000154623338381, 
145,0.000154623252472, 
146,0.000154623169157, 
147,0.000154623088722, 
148,0.000154623011389, 
149,0.000154622937297, 
150,0.000154622866519, 
151,0.000154622799079, 
152,0.000154622734994, 
153,0.000154622674231, 
154,0.000154622616677, 
155,0.000154622562185, 
156,0.000154622510596, 
157,0.000154622461787, 
158,0.000154622415638, 
159,0.000154622372036, 
160,0.000154622330845, 
161,0.000154622291919, 
162,0.000154622255102, 
163,0.000154622220243, 
164,0.000154622187211, 
165,0.000154622155864, 
166,0.00015462212605, 
167,0.000154622097641, 
168,0.000154622070509, 
169,0.000154622044533, 
170,0.000154622019613, 
171,0.000154621995632, 
172,0.00015462197248, 
173,0.000154621950055, 
174,0.000154621928246, 
175,0.000154621906962, 
176,0.000154621886112, 
177,0.000154621865615, 
178,0.000154621845382, 
179,0.000154621825333, 
180,0.000154621805394, 
181,0.000154621785485, 
182,0.000154621765531, 
183,0.000154621745464, 
184,0.000154621725209, 
185,0.000154621704692, 
186,0.000154621683837, 
187,0.00015462166257, 
188,0.000154621640819, 
189,0.000154621618472, 
190,0.000154621595407, 
191,0.000154621571533, 
192,0.000154621546757, 
193,0.000154621520978, 
194,0.000154621494099, 
195,0.000154621466018, 
196,0.000154621436627, 
197,0.000154621405812, 
198,0.000154621373452, 
199,0.000154621339421, 
200,0.000154621303579, 
201,0.000154621265775, 
202,0.000154621225861, 
203,0.000154621183674, 
204,0.00015462113904, 
205,0.000154621091786, 
206,0.000154621041692, 
207,0.00015462098853, 
208,0.000154620932055, 
209,0.000154620871917, 
210,0.000154620807618, 
211,0.000154620738585, 
212,0.000154620664216, 
213,0.000154620583874, 
214,0.000154620496896, 
215,0.000154620402562, 
216,0.000154620300089, 
217,0.000154620188661, 
218,0.000154620067308, 
219,0.000154619934906, 
220,0.000154619790141, 
221,0.000154619631472, 
222,0.000154619457878, 
223,0.000154619269266, 
224,0.000154619065608, 
225,0.00015461884699, 
226,0.000154618614644, 
227,0.00015461837039, 
228,0.000154618116647, 
229,0.00015461785603, 
230,0.000154617591417, 
231,0.000154617325815, 
232,0.000154617061466, 
233,0.000154616801006, 
234,0.000154616546961, 
235,0.000154616301392, 
236,0.000154616066042, 
237,0.000154615842368, 
238,0.000154615631437, 
239,0.00015461543373, 
240,0.000154615249437, 
241,0.000154615078527, 
242,0.000154614920722, 
243,0.000154614775502, 
244,0.000154614642145, 
245,0.000154614520026, 
246,0.000154614408647, 
247,0.000154614307401, 
248,0.000154614215594, 
249,0.000154614132477, 
250,0.000154614057316, 
251,0.000154613989414, 
252,0.000154613928094, 
253,0.000154613872707, 
254,0.000154613822664, 
255,0.000154613777412, 
256,0.000154613736454, 
257,0.000154613699338, 
258,0.00015461366566, 
259,0.000154613635055, 
260,0.000154613607208, 
261,0.000154613581828, 
262,0.000154613558664, 
263,0.000154613537507, 
264,0.000154613518156, 
265,0.000154613500436, 
266,0.000154613484186, 
267,0.00015461346926, 
268,0.00015461345553, 
269,0.000154613442874, 
270,0.00015461343119, 
271,0.000154613420388, 
272,0.000154613410379, 
273,0.000154613401091, 
274,0.000154613392463, 
275,0.000154613384439, 
276,0.000154613376961, 
277,0.000154613369989, 
278,0.000154613363484, 
279,0.000154613357399, 
280,0.000154613351709, 
281,0.000154613346379, 
282,0.000154613341377, 
283,0.000154613336683, 
284,0.000154613332273, 
285,0.000154613328124, 
286,0.000154613324219, 
287,0.000154613320539, 
288,0.000154613317069, 
289,0.000154613313792, 
290,0.000154613310697, 
291,0.00015461330777, 
292,0.000154613305003, 
293,0.000154613302382, 
294,0.000154613299901, 
295,0.00015461329755, 
296,0.000154613295322, 
297,0.000154613293208, 
298,0.000154613291199, 
299,0.000154613289292, 
300,0.00015461328748, 


==> addpoint-costfunction-Stippling.dat <==
iteration,Lloyd,Newton
0,0.0001450758947,0.0001450758947
1,0.000145043488126,0.000145037106698
2,0.000145016827855,0.000145025883333
3,0.000145001344499,0.000145020271123
4,0.000144991982345,0.000144999525802
5,0.000144985686057,0.000144944057305
6,0.000144981142052,0.000144938331989
7,0.000144977710614,0.00014493274719
8,0.000144975032117,0.000144927338661
9,0.00014497288745,0.000144915626157
10,0.00014497113562,0.0001449004126
11,0.000144969680544,0.00014487961491
12,0.000144968454869,0.000144878775326
13,0.00014496740968,0.000144867202878
14,0.000144966508798,0.000144859568006
15,0.000144965724924,0.000144846733026
16,0.000144965037218,0.000144814526442
17,0.00014496442935,0.000144801360319
18,0.000144963888255,0.000144798945708
19,0.000144963403906,0.000144777980977
20,0.000144962968188,0.000144775550654
21,0.000144962574149,0.000144774641399
22,0.000144962215993,0.000144767690346
23,0.000144961889084,0.000144758991463
24,0.000144961589507,0.000144751032555
25,0.000144961313949,0.000144749923366
26,0.00014496105962,0.000144748553436
27,0.000144960824171,0.000144747830058
28,0.000144960605572,0.000144747810401
29,0.000144960401944,0.000144747810307
30,0.00014496021174, 
31,0.000144960033669, 
32,0.000144959866633, 
33,0.000144959709635, 
34,0.000144959561819, 
35,0.000144959422442, 
36,0.00014495929083, 
37,0.000144959166385, 
38,0.000144959048561, 
39,0.00014495893686, 
40,0.000144958830818, 
41,0.000144958730025, 
42,0.000144958634118, 
43,0.000144958542778, 
44,0.000144958455709, 
45,0.000144958372652, 
46,0.000144958293365, 
47,0.000144958217626, 
48,0.000144958145227, 
49,0.00014495807598, 
50,0.000144958009704, 
51,0.000144957946241, 
52,0.000144957885434, 
53,0.000144957827145, 
54,0.000144957771236, 
55,0.00014495771759, 
56,0.000144957666091, 
57,0.000144957616635, 
58,0.000144957569124, 
59,0.000144957523458, 
60,0.00014495747954, 
61,0.000144957437287, 
62,0.000144957396608, 
63,0.000144957357433, 
64,0.000144957319684, 
65,0.000144957283296, 
66,0.000144957248205, 
67,0.000144957214349, 
68,0.000144957181674, 
69,0.000144957150124, 
70,0.000144957119644, 
71,0.000144957090192, 
72,0.000144957061717, 
73,0.000144957034177, 
74,0.000144957007534, 
75,0.000144956981748, 
76,0.000144956956783, 
77,0.000144956932606, 
78,0.000144956909185, 
79,0.000144956886492, 
80,0.000144956864492, 
81,0.000144956843162, 
82,0.000144956822474, 
83,0.000144956802402, 
84,0.000144956782927, 
85,0.000144956764023, 
86,0.000144956745671, 
87,0.000144956727851, 
88,0.000144956710539, 
89,0.000144956693719, 
90,0.000144956677372, 
91,0.000144956661478, 
92,0.000144956646023, 
93,0.000144956630986, 
94,0.000144956616359, 
95,0.000144956602123, 
96,0.000144956588265, 
97,0.000144956574772, 
98,0.000144956561634, 
99,0.000144956548833, 
100,0.000144956536364, 
101,0.00014495652421, 
102,0.000144956512364, 
103,0.000144956500814, 
104,0.000144956489552, 
105,0.000144956478566, 
106,0.000144956467849, 
107,0.000144956457393, 
108,0.000144956447188, 
109,0.000144956437228, 
110,0.000144956427503, 
111,0.000144956418008, 
112,0.000144956408732, 
113,0.000144956399672, 
114,0.00014495639082, 
115,0.000144956382168, 
116,0.00014495637371, 
117,0.000144956365441, 
118,0.000144956357355, 
119,0.000144956349447, 
120,0.000144956341709, 
121,0.00014495633414, 
122,0.000144956326737, 
123,0.000144956319491, 
124,0.000144956312405, 
125,0.000144956305471, 
126,0.000144956298683, 
127,0.00014495629204, 
128,0.000144956285536, 
129,0.000144956279166, 
130,0.000144956272927, 
131,0.000144956266816, 
132,0.000144956260826, 
133,0.000144956254958, 
134,0.000144956249204, 
135,0.000144956243565, 
136,0.000144956238034, 
137,0.000144956232611, 
138,0.000144956227289, 
139,0.000144956222069, 
140,0.000144956216947, 
141,0.00014495621192, 
142,0.000144956206985, 
143,0.00014495620214, 
144,0.000144956197381, 
145,0.00014495619271, 
146,0.00014495618812, 
147,0.000144956183611, 
148,0.000144956179181, 
149,0.000144956174827, 
150,0.000144956170547, 
151,0.00014495616634, 
152,0.000144956162203, 
153,0.000144956158137, 
154,0.000144956154137, 
155,0.000144956150202, 
156,0.000144956146332, 
157,0.000144956142523, 
158,0.000144956138775, 
159,0.000144956135087, 
160,0.000144956131455, 
161,0.000144956127878, 
162,0.000144956124361, 
163,0.000144956120892, 
164,0.000144956117478, 
165,0.000144956114112, 
166,0.000144956110797, 
167,0.000144956107531, 
168,0.000144956104311, 
169,0.000144956101137, 
170,0.000144956098006, 
171,0.00014495609492, 
172,0.000144956091875, 
173,0.000144956088872, 
174,0.000144956085909, 
175,0.000144956082986, 
176,0.0001449560801, 
177,0.000144956077252, 
178,0.000144956074442, 
179,0.000144956071666, 
180,0.000144956068925, 
181,0.000144956066218, 
182,0.000144956063544, 
183,0.000144956060904, 
184,0.000144956058295, 
185,0.000144956055717, 
186,0.00014495605317, 
187,0.000144956050652, 
188,0.000144956048165, 
189,0.000144956045702, 
190,0.000144956043271, 
191,0.000144956040867, 
192,0.000144956038487, 
193,0.000144956036135, 
194,0.000144956033808, 
195,0.000144956031506, 
196,0.000144956029226, 
197,0.00014495602697, 
198,0.000144956024739, 
199,0.000144956022529, 
200,0.000144956020342, 
201,0.000144956018175, 
202,0.000144956016029, 
203,0.000144956013904, 
204,0.000144956011799, 
205,0.000144956009714, 
206,0.000144956007647, 
207,0.000144956005599, 
208,0.000144956003568, 
209,0.000144956001557, 
210,0.000144955999561, 
211,0.000144955997585, 
212,0.000144955995624, 
213,0.000144955993678, 
214,0.00014495599175, 
215,0.000144955989837, 
216,0.000144955987938, 
217,0.000144955986053, 
218,0.000144955984184, 
219,0.000144955982326, 
220,0.000144955980485, 
221,0.000144955978656, 
222,0.000144955976839, 
223,0.000144955975036, 
224,0.000144955973243, 
225,0.000144955971464, 
226,0.000144955969696, 
227,0.000144955967939, 
228,0.000144955966193, 
229,0.000144955964459, 
230,0.000144955962733, 
231,0.000144955961017, 
232,0.000144955959311, 
233,0.000144955957615, 
234,0.000144955955928, 
235,0.000144955954249, 
236,0.000144955952578, 
237,0.000144955950917, 
238,0.000144955949263, 
239,0.000144955947615, 
240,0.000144955945976, 
241,0.000144955944342, 
242,0.000144955942717, 
243,0.000144955941099, 
244,0.000144955939484, 
245,0.000144955937877, 
246,0.000144955936276, 
247,0.00014495593468, 
248,0.000144955933088, 
249,0.000144955931503, 
250,0.000144955929922, 
251,0.000144955928345, 
252,0.000144955926772, 
253,0.000144955925203, 
254,0.000144955923639, 
255,0.000144955922078, 
256,0.000144955920519, 
257,0.000144955918963, 
258,0.000144955917411, 
259,0.000144955915862, 
260,0.000144955914312, 
261,0.000144955912767, 
262,0.00014495591122, 
263,0.000144955909678, 
264,0.000144955908135, 
265,0.000144955906593, 
266,0.000144955905053, 
267,0.00014495590351, 
268,0.000144955901968, 
269,0.000144955900426, 
270,0.000144955898881, 
271,0.000144955897336, 
272,0.00014495589579, 
273,0.000144955894242, 
274,0.000144955892692, 
275,0.000144955891136, 
276,0.000144955889578, 
277,0.000144955888017, 
278,0.000144955886452, 
279,0.000144955884882, 
280,0.000144955883307, 
281,0.000144955881728, 
282,0.000144955880142, 
283,0.000144955878549, 
284,0.00014495587695, 
285,0.000144955875343, 
286,0.000144955873729, 
287,0.000144955872105, 
288,0.000144955870474, 
289,0.000144955868832, 
290,0.00014495586718, 
291,0.000144955865518, 
292,0.000144955863844, 
293,0.000144955862158, 
294,0.000144955860459, 
295,0.000144955858747, 
296,0.000144955857022, 
297,0.00014495585528, 
298,0.000144955853524, 
299,0.000144955851751, 
300,0.000144955849961, 


==> addpoint-normgradient-OT.dat <==
iteration,Lloyd,Newton
0,0.000109756573238,0.000109756573238
1,1.16610494402e-05,1.16687112778e-05
2,7.35643946847e-06,1.00363214135e-05
3,5.49713003231e-06,1.04747805456e-05
4,4.59351162365e-06,1.56845840886e-06
5,4.03539845536e-06,2.15084791523e-06
6,3.64341523902e-06,2.9352526347e-06
7,3.34103863163e-06,2.61493831834e-07
8,3.1009079826e-06,6.10568972766e-09
9,2.90702818541e-06,6.18229637773e-12
10,2.74839788679e-06, 
11,2.61795897299e-06, 
12,2.50954566652e-06, 
13,2.41908277917e-06, 
14,2.34259934834e-06, 
15,2.27755178787e-06, 
16,2.22013137411e-06, 
17,2.16818674229e-06, 
18,2.12067537193e-06, 
19,2.07966851595e-06, 
20,2.04840083095e-06, 
21,2.03098182976e-06, 
22,2.02941463801e-06, 
23,2.04695252672e-06, 
24,2.08306909826e-06, 
25,2.11331907792e-06, 
26,2.12795217712e-06, 
27,2.1281125642e-06, 
28,2.11992074865e-06, 
29,2.09271005898e-06, 
30,2.03946940742e-06, 
31,1.96172157816e-06, 
32,1.86871165526e-06, 
33,1.77036397552e-06, 
34,1.6751124928e-06, 
35,1.58730259621e-06, 
36,1.50805261674e-06, 
37,1.43726845489e-06, 
38,1.3738193378e-06, 
39,1.31670252602e-06, 
40,1.26555021012e-06, 
41,1.2194853787e-06, 
42,1.17721942782e-06, 
43,1.13784502495e-06, 
44,1.1012896071e-06, 
45,1.06565019456e-06, 
46,1.03011500144e-06, 
47,9.94565645836e-07, 
48,9.58121274496e-07, 
49,9.2035752327e-07, 
50,8.81984083874e-07, 
51,8.4329797396e-07, 
52,8.04354488999e-07, 
53,7.6584864762e-07, 
54,7.28189904026e-07, 
55,6.91546787529e-07, 
56,6.56052525686e-07, 
57,6.22131442191e-07, 
58,5.90345501394e-07, 
59,5.60648568427e-07, 
60,5.33087124012e-07, 
61,5.07659381087e-07, 
62,4.84304234227e-07, 
63,4.62932101472e-07, 
64,4.43441753215e-07, 
65,4.25702445445e-07, 
66,4.0972913715e-07, 
67,3.95367899867e-07, 
68,3.82158567988e-07, 
69,3.69928930588e-07, 
70,3.58783164742e-07, 
71,3.48652764024e-07, 
72,3.39430074663e-07, 
73,3.31025844435e-07, 
74,3.23362042891e-07, 
75,3.16359295887e-07, 
76,3.09950007137e-07, 
77,3.04086911422e-07, 
78,2.98727133288e-07, 
79,2.9383210835e-07, 
80,2.89371042731e-07, 
81,2.85315415446e-07, 
82,2.81628420303e-07, 
83,2.78299821036e-07, 
84,2.75314470229e-07, 
85,2.72637218762e-07, 
86,2.70265221448e-07, 
87,2.68202004856e-07, 
88,2.6644221986e-07, 
89,2.64979565512e-07, 
90,2.63812908082e-07, 
91,2.62944037504e-07, 
92,2.62372173163e-07, 
93,2.62103765602e-07, 
94,2.62150184571e-07, 
95,2.62409191347e-07, 
96,2.62712406499e-07, 
97,2.63045883485e-07, 
98,2.63415758369e-07, 
99,2.63842678048e-07, 
100,2.64342567188e-07, 
101,2.64920267322e-07, 
102,2.65585479879e-07, 
103,2.66342269928e-07, 
104,2.67205985496e-07, 
105,2.68189375369e-07, 
106,2.69301077636e-07, 
107,2.70536333749e-07, 
108,2.71901363555e-07, 
109,2.73428576694e-07, 
110,2.7513530186e-07, 
111,2.77020436698e-07, 
112,2.79090915083e-07, 
113,2.81380576338e-07, 
114,2.83918545355e-07, 
115,2.86729783673e-07, 
116,2.89848787405e-07, 
117,2.93301664404e-07, 
118,2.97109540293e-07, 
119,3.01277832945e-07, 
120,3.05825188838e-07, 
121,3.10760261858e-07, 
122,3.16104228837e-07, 
123,3.21902136631e-07, 
124,3.28204615578e-07, 
125,3.35070902672e-07, 
126,3.4258276032e-07, 
127,3.50849094385e-07, 
128,3.59971404036e-07, 
129,3.70063647777e-07, 
130,3.81039757e-07, 
131,3.91587853006e-07, 
132,4.01301881635e-07, 
133,4.09953404614e-07, 
134,4.17331006359e-07, 
135,4.23280562708e-07, 
136,4.27757141243e-07, 
137,4.30743149544e-07, 
138,4.32230844656e-07, 
139,4.32324592549e-07, 
140,4.3110949552e-07, 
141,4.28760074777e-07, 
142,4.25364986066e-07, 
143,4.2102202692e-07, 
144,4.15798740943e-07, 
145,4.09701091339e-07, 
146,4.02775331241e-07, 
147,3.9511950989e-07, 
148,3.86900528842e-07, 
149,3.78264213328e-07, 
150,3.69374346874e-07, 
151,3.60173916798e-07, 
152,3.5077800021e-07, 
153,3.41417567035e-07, 
154,3.32222702523e-07, 
155,3.23253775968e-07, 
156,3.14460332958e-07, 
157,3.05798298738e-07, 
158,2.97259634221e-07, 
159,2.8891281414e-07, 
160,2.80832813232e-07, 
161,2.73091626168e-07, 
162,2.65693169277e-07, 
163,2.58598973354e-07, 
164,2.51875900711e-07, 
165,2.45558776159e-07, 
166,2.39647211249e-07, 
167,2.34137087067e-07, 
168,2.29015609497e-07, 
169,2.24257093898e-07, 
170,2.1989448449e-07, 
171,2.15965865802e-07, 
172,2.12478338191e-07, 
173,2.09425129843e-07, 
174,2.0679571938e-07, 
175,2.04574813185e-07, 
176,2.02758472436e-07, 
177,2.01344415644e-07, 
178,2.0032080948e-07, 
179,1.99686454843e-07, 
180,1.99433244528e-07, 
181,1.99559562828e-07, 
182,2.00053213007e-07, 
183,2.00898883184e-07, 
184,2.02094443831e-07, 
185,2.03660215216e-07, 
186,2.05592529437e-07, 
187,2.07846950308e-07, 
188,2.10508271469e-07, 
189,2.13779007551e-07, 
190,2.17417984276e-07, 
191,2.21426546073e-07, 
192,2.25787396781e-07, 
193,2.30492485361e-07, 
194,2.35537503469e-07, 
195,2.40919366471e-07, 
196,2.46637443454e-07, 
197,2.52689076148e-07, 
198,2.59087231597e-07, 
199,2.6584324814e-07, 
200,2.72964877393e-07, 
201,2.80451339105e-07, 
202,2.88300767287e-07, 
203,2.96494559067e-07, 
204,3.05044395975e-07, 
205,3.14029858576e-07, 
206,3.23467487373e-07, 
207,3.33323057836e-07, 
208,3.43805235088e-07, 
209,3.55306177184e-07, 
210,3.67975158239e-07, 
211,3.81784674644e-07, 
212,3.96704014856e-07, 
213,4.12664981388e-07, 
214,4.29659382226e-07, 
215,4.4774779384e-07, 
216,4.66831245608e-07, 
217,4.87063944068e-07, 
218,5.08636378847e-07, 
219,5.31678985742e-07, 
220,5.56503885627e-07, 
221,5.82570642255e-07, 
222,6.0780182132e-07, 
223,6.31941319509e-07, 
224,6.55489002842e-07, 
225,6.76661653974e-07, 
226,6.94815000854e-07, 
227,7.09231648206e-07, 
228,7.19785519923e-07, 
229,7.2637311079e-07, 
230,7.28589079458e-07, 
231,7.27700641589e-07, 
232,7.23279966962e-07, 
233,7.15155966138e-07, 
234,7.03872038518e-07, 
235,6.89790352573e-07, 
236,6.73155797408e-07, 
237,6.54233335365e-07, 
238,6.33837277025e-07, 
239,6.12358018261e-07, 
240,5.90049813043e-07, 
241,5.67239209933e-07, 
242,5.44338751837e-07, 
243,5.21726944481e-07, 
244,4.99519112806e-07, 
245,4.77261568585e-07, 
246,4.55195790895e-07, 
247,4.3355119328e-07, 
248,4.12590681921e-07, 
249,3.92399958743e-07, 
250,3.72996971235e-07, 
251,3.5446627713e-07, 
252,3.36862538314e-07, 
253,3.20176707211e-07, 
254,3.04428321576e-07, 
255,2.8959403497e-07, 
256,2.75632029415e-07, 
257,2.62510177348e-07, 
258,2.50187678921e-07, 
259,2.38628932086e-07, 
260,2.27767486129e-07, 
261,2.1755017567e-07, 
262,2.0790733975e-07, 
263,1.98797006315e-07, 
264,1.90202847903e-07, 
265,1.82108944753e-07, 
266,1.74494169859e-07, 
267,1.67336157581e-07, 
268,1.60609221343e-07, 
269,1.54282224241e-07, 
270,1.48333845578e-07, 
271,1.42740192598e-07, 
272,1.37472360236e-07, 
273,1.32490366624e-07, 
274,1.27769782295e-07, 
275,1.23290729712e-07, 
276,1.19037138484e-07, 
277,1.14997791938e-07, 
278,1.11160422066e-07, 
279,1.0751325603e-07, 
280,1.04045258243e-07, 
281,1.00743013797e-07, 
282,9.75961387764e-08, 
283,9.45941293434e-08, 
284,9.17283446142e-08, 
285,8.89919822754e-08, 
286,8.63773064713e-08, 
287,8.3878026863e-08, 
288,8.14879478635e-08, 
289,7.9195188962e-08, 
290,7.69918173163e-08, 
291,7.48736783375e-08, 
292,7.28369324465e-08, 
293,7.08778311892e-08, 
294,6.89920898684e-08, 
295,6.71766001622e-08, 
296,6.54284421428e-08, 
297,6.37447393851e-08, 
298,6.21228190108e-08, 
299,6.05600839529e-08, 
300,5.9053994409e-08, 


==> addpoint-normgradient-Stippling.dat <==
iteration,Lloyd,Newton
0,5.30778767044e-06,5.30778767044e-06
1,6.59513600322e-06,9.78785081893e-06
2,5.42510842026e-06,1.52256118973e-05
3,4.35506830143e-06,1.24651306262e-05
4,3.62623837779e-06,1.08743601565e-05
5,3.10764321072e-06,2.19791671613e-06
6,2.71563318659e-06,2.12121307293e-06
7,2.40883894562e-06,6.48205174543e-07
8,2.16174685814e-06,2.87548670774e-06
9,1.95825096315e-06,3.99069347091e-06
10,1.78802202871e-06,6.39193327653e-06
11,1.64362106157e-06,4.52435611682e-06
12,1.51981688333e-06,4.83313859745e-06
13,1.41275845636e-06,1.24819886969e-06
14,1.31938344441e-06,4.96141148765e-06
15,1.23726927698e-06,5.32595645148e-06
16,1.16450027199e-06,4.85601060168e-06
17,1.09994451568e-06,5.48682102305e-06
18,1.04194313712e-06,5.35844124528e-06
19,9.89376421702e-07,1.33802037833e-06
20,9.4181645203e-07,1.89373436812e-06
21,8.9891657978e-07,2.65349442672e-06
22,8.59741316004e-07,2.8151749412e-06
23,8.23850162083e-07,3.74285039183e-06
24,7.90913509953e-07,8.61266550992e-07
25,7.60550030761e-07,1.43263545084e-06
26,7.32453266109e-07,5.95278310784e-07
27,7.06291530657e-07,9.19235933381e-08
28,6.82188854665e-07,4.56683635894e-09
29,6.59810239985e-07,8.14277955495e-11
30,6.38888518428e-07, 
31,6.19202205092e-07, 
32,6.00686236432e-07, 
33,5.83226930733e-07, 
34,5.66666189499e-07, 
35,5.50957341807e-07, 
36,5.36030106113e-07, 
37,5.2182833607e-07, 
38,5.08315351347e-07, 
39,4.95490471948e-07, 
40,4.83277891063e-07, 
41,4.71613972695e-07, 
42,4.6044218688e-07, 
43,4.49721348546e-07, 
44,4.39410338595e-07, 
45,4.2947859073e-07, 
46,4.19900679939e-07, 
47,4.10665379648e-07, 
48,4.01755126788e-07, 
49,3.9314742506e-07, 
50,3.8482732578e-07, 
51,3.76781073348e-07, 
52,3.68992402089e-07, 
53,3.61452815961e-07, 
54,3.54148405462e-07, 
55,3.47059234102e-07, 
56,3.40176544804e-07, 
57,3.33484251293e-07, 
58,3.26999765862e-07, 
59,3.20721498152e-07, 
60,3.14642740948e-07, 
61,3.08754854121e-07, 
62,3.03047383525e-07, 
63,2.97509423721e-07, 
64,2.92133655456e-07, 
65,2.86911830227e-07, 
66,2.81836874567e-07, 
67,2.76904063976e-07, 
68,2.72112083433e-07, 
69,2.67454843964e-07, 
70,2.62928114321e-07, 
71,2.5852617173e-07, 
72,2.54242996738e-07, 
73,2.50073459526e-07, 
74,2.4601165965e-07, 
75,2.42053818116e-07, 
76,2.38194386872e-07, 
77,2.34429646184e-07, 
78,2.30757426664e-07, 
79,2.27172642154e-07, 
80,2.23681247533e-07, 
81,2.20273464235e-07, 
82,2.1694297267e-07, 
83,2.13685580418e-07, 
84,2.1050100014e-07, 
85,2.07387793368e-07, 
86,2.0434529995e-07, 
87,2.01373262231e-07, 
88,1.98470967915e-07, 
89,1.9563729296e-07, 
90,1.92870715259e-07, 
91,1.90169117356e-07, 
92,1.87530160342e-07, 
93,1.84952130571e-07, 
94,1.82426973249e-07, 
95,1.79952484247e-07, 
96,1.77533219689e-07, 
97,1.75169199687e-07, 
98,1.72857527226e-07, 
99,1.70596079921e-07, 
100,1.68382443415e-07, 
101,1.6621468585e-07, 
102,1.64091639265e-07, 
103,1.62012538885e-07, 
104,1.59976077528e-07, 
105,1.57980516676e-07, 
106,1.56024250916e-07, 
107,1.5410629064e-07, 
108,1.52226100083e-07, 
109,1.50383651857e-07, 
110,1.4857859678e-07, 
111,1.46810292173e-07, 
112,1.45077682774e-07, 
113,1.43379412085e-07, 
114,1.41714904344e-07, 
115,1.4008377906e-07, 
116,1.38485276708e-07, 
117,1.36918455992e-07, 
118,1.35382678222e-07, 
119,1.33876737665e-07, 
120,1.32397619528e-07, 
121,1.30942279708e-07, 
122,1.29514294666e-07, 
123,1.28108945209e-07, 
124,1.26728223579e-07, 
125,1.25373043054e-07, 
126,1.24042675545e-07, 
127,1.22736467816e-07, 
128,1.2145403749e-07, 
129,1.20194998111e-07, 
130,1.18958933853e-07, 
131,1.17745389302e-07, 
132,1.16553894878e-07, 
133,1.15384034975e-07, 
134,1.14235568192e-07, 
135,1.13107961708e-07, 
136,1.12000553091e-07, 
137,1.10913072368e-07, 
138,1.0984536927e-07, 
139,1.08796800492e-07, 
140,1.07766939773e-07, 
141,1.06755374996e-07, 
142,1.05761436812e-07, 
143,1.04784598693e-07, 
144,1.03824527709e-07, 
145,1.02880874856e-07, 
146,1.01953499637e-07, 
147,1.01042084923e-07, 
148,1.00146273699e-07, 
149,9.92656548883e-08, 
150,9.8399838855e-08, 
151,9.75486081646e-08, 
152,9.67121081307e-08, 
153,9.58893550215e-08, 
154,9.5080118222e-08, 
155,9.42844793192e-08, 
156,9.35023352336e-08, 
157,9.27332006706e-08, 
158,9.19769632887e-08, 
159,9.12336704282e-08, 
160,9.0503030941e-08, 
161,8.97847244101e-08, 
162,8.90787585061e-08, 
163,8.83851671897e-08, 
164,8.77037436601e-08, 
165,8.7034484015e-08, 
166,8.63773252435e-08, 
167,8.57320875512e-08, 
168,8.50985494256e-08, 
169,8.44761675642e-08, 
170,8.38645987729e-08, 
171,8.32636233384e-08, 
172,8.26730833996e-08, 
173,8.20927517278e-08, 
174,8.15224502076e-08, 
175,8.09620052961e-08, 
176,8.04112518819e-08, 
177,7.9869926576e-08, 
178,7.93375892817e-08, 
179,7.88138515656e-08, 
180,7.82984463469e-08, 
181,7.77910150669e-08, 
182,7.72912491371e-08, 
183,7.6798834027e-08, 
184,7.63138051876e-08, 
185,7.58361500163e-08, 
186,7.53659571439e-08, 
187,7.49033299025e-08, 
188,7.44484254899e-08, 
189,7.40012160306e-08, 
190,7.3561638967e-08, 
191,7.31295466232e-08, 
192,7.27048760323e-08, 
193,7.22877484604e-08, 
194,7.18782569724e-08, 
195,7.14761047172e-08, 
196,7.1081027362e-08, 
197,7.06928914819e-08, 
198,7.0311613291e-08, 
199,6.9936965892e-08, 
200,6.95687170569e-08, 
201,6.920674458e-08, 
202,6.88509054838e-08, 
203,6.85011686319e-08, 
204,6.81574786586e-08, 
205,6.78197112561e-08, 
206,6.7487710715e-08, 
207,6.71613738473e-08, 
208,6.68406188055e-08, 
209,6.65254086666e-08, 
210,6.6215784999e-08, 
211,6.59117400904e-08, 
212,6.56132392089e-08, 
213,6.53202850636e-08, 
214,6.50329021637e-08, 
215,6.47510712027e-08, 
216,6.44749589017e-08, 
217,6.42044251988e-08, 
218,6.39391552018e-08, 
219,6.36789260364e-08, 
220,6.34236525308e-08, 
221,6.31732944074e-08, 
222,6.29278518729e-08, 
223,6.26873708349e-08, 
224,6.24519773652e-08, 
225,6.22215901764e-08, 
226,6.19962082818e-08, 
227,6.1775901986e-08, 
228,6.15606905695e-08, 
229,6.135053292e-08, 
230,6.11454057046e-08, 
231,6.09452226149e-08, 
232,6.07499350327e-08, 
233,6.05594863082e-08, 
234,6.03737123656e-08, 
235,6.01925783599e-08, 
236,6.00160014098e-08, 
237,5.98438706107e-08, 
238,5.96761541625e-08, 
239,5.95128590609e-08, 
240,5.93540052629e-08, 
241,5.9199643715e-08, 
242,5.90499045548e-08, 
243,5.89047950856e-08, 
244,5.87641126892e-08, 
245,5.86277077056e-08, 
246,5.84955109487e-08, 
247,5.83675094438e-08, 
248,5.8243730658e-08, 
249,5.81241842543e-08, 
250,5.80089083968e-08, 
251,5.78979540342e-08, 
252,5.7791341758e-08, 
253,5.76890827147e-08, 
254,5.75911701001e-08, 
255,5.74975798735e-08, 
256,5.74080520137e-08, 
257,5.73225319372e-08, 
258,5.72417099746e-08, 
259,5.7165910505e-08, 
260,5.7095128867e-08, 
261,5.7029372395e-08, 
262,5.69685936628e-08, 
263,5.69127851372e-08, 
264,5.68619050664e-08, 
265,5.68159572327e-08, 
266,5.67753436068e-08, 
267,5.67402903431e-08, 
268,5.67108427625e-08, 
269,5.66870132772e-08, 
270,5.66689118924e-08, 
271,5.66566569392e-08, 
272,5.66504356353e-08, 
273,5.66503674173e-08, 
274,5.66565609392e-08, 
275,5.66691070546e-08, 
276,5.66881269869e-08, 
277,5.67137272987e-08, 
278,5.67460084119e-08, 
279,5.67851345509e-08, 
280,5.68312768155e-08, 
281,5.68846165939e-08, 
282,5.69453035646e-08, 
283,5.70134405473e-08, 
284,5.70892100725e-08, 
285,5.71728722689e-08, 
286,5.72646888693e-08, 
287,5.73648140703e-08, 
288,5.7473214568e-08, 
289,5.75899732632e-08, 
290,5.77153473297e-08, 
291,5.78496085665e-08, 
292,5.79931013307e-08, 
293,5.81461238494e-08, 
294,5.83089769744e-08, 
295,5.8481960805e-08, 
296,5.86653901428e-08, 
297,5.88596244972e-08, 
298,5.90649133802e-08, 
299,5.92815951555e-08, 
300,5.951004634e-08, 

